Data Consistency Approach to Model Validation

In scientific inference problems, the underlying statistical modeling assumptions have a crucial impact on the end results. There exist, however, only a few automatic means for validating these fundamental modelling assumptions. The contribution in this paper is a general criterion to evaluate the consistency of a set of statistical models with respect to observed data. This is achieved by automatically gauging the models' ability to generate data that is similar to the observed data. Importantly, the criterion follows from the model class itself and is therefore directly applicable to a broad range of inference problems with varying data types, ranging from independent univariate data to high-dimensional time-series. The proposed data consistency criterion is illustrated, evaluated and compared to several well-established methods using three synthetic and two real data sets.

==> data/ARwhitecomp10.csv <==
0.5476
0.3125
0.4735
0.5441
0.8049
0.63
0.3489
0.3473
0.385
0.4535
0.4736
0.6201
0.5885
0.4597
0.6204
0.6192
0.5916
0.6083
0.4478
0.3865
0.5996
0.6548
0.6393
0.4023
0.496
0.3871
0.4187
0.5059
0.3995
0.4346
0.611
0.5899
0.1887
0.5502
0.7742
0.6037
0.3741
0.5471
0.5808
0.586
0.1435
0.1761
0.3992
0.4654
0.5159
0.4098
0.5968
0.7259
0.3851
0.4542
0.3135
0.567
0.6169
0.5699
0.5884
0.4632
0.531
0.2153
0.5803
0.6041
0.4685
0.4457
0.7973
0.3946
0.4544
0.5125
0.614
0.6851
0.5333
0.6627
0.3929
0.5378
0.5774
0.4658
0.6023
0.5208
0.6313
0.4328
0.5447
0.6766
0.5904
0.5388
0.6167
0.3239
0.4194
0.5359
0.6124
0.2427
0.1779
0.33
0.4282
0.4698
0.6605
0.3602
0.611
0.5674
0.7025
0.4956
0.5678
0.46


==> data/ARwhitecomp100.csv <==
0.8353
0.7045
0.634
0.5425
0.7726
0.8246
0.5618
0.5546
0.589
0.8218
0.593
0.5965
0.7483
0.8328
0.808
0.9427
0.6342
0.4216
0.8623
0.6066
0.9899
0.9806
0.5843
0.9512
0.9808
0.9587
0.6764
0.6983
0.4027
0.8827
0.5391
0.8822
0.4971
0.8874
0.8104
0.9369
0.5165
0.7555
0.4783
0.5375
0.4938
0.6325
0.8148
0.6672
0.8198
0.8226
0.4663
0.9975
0.6292
0.6323
0.7637
0.644
0.9288
0.7479
0.6891
0.7678
0.5294
0.598
0.8855
0.6649
0.8982
0.8648
0.3426
0.5378
0.7479
0.848
0.5664
0.7625
0.5858
0.6775
0.699
0.8531
0.3584
0.6761
0.879
0.6423
0.7668
0.7338
0.8178
0.612
0.6499
0.5675
0.8843
0.8877
0.6019
0.7778
0.7025
0.6462
0.389
0.5525
0.7281
0.6932
0.9077
0.9024
0.4311
0.8772
0.9292
0.8836
0.9578
0.7278


==> data/ARwhitecomp1000.csv <==
0.9574
0.9995
0.943
0.9904
0.9985
0.9972
0.9964
0.9886
0.9829
0.9988
0.9993
0.98
0.9963
0.9329
0.9843
0.982
0.9945
0.9872
0.9339
0.9607
0.9566
0.9616
0.9526
0.9975
0.998
0.9637
0.9808
0.9953
0.9971
0.9808
0.9964
0.9855
0.9519
0.9704
0.9887
0.9962
0.9931
0.9999
0.9315
0.9995
0.9928
0.9828
0.9838
0.9981
0.9857
0.9738
0.9835
0.9899
0.9706
0.9986
0.9784
0.9521
0.9988
0.9976
0.9861
0.9947
0.9648
0.9999
0.9417
0.9998
0.9927
0.9995
0.996
0.9965
0.9879
0.9946
0.9728
0.9881
0.997
1
0.998
0.9608
0.9512
1
0.8688
0.8885
0.9859
0.9751
0.9768
0.9214
0.9993
0.9624
0.9984
0.9869
0.9741
0.9859
0.962
0.9973
0.955
0.99
0.9986
0.9549
0.9916
0.995
0.951
0.988
0.9999
0.9982
0.9679
0.9965


==> data/correctclass10.csv <==
0.355
0.6058
0.483
0.3264
0.354
0.2952
0.406
0.45
0.4568
0.4974
0.3998
0.2904
0.5096
0.2644
0.6186
0.609
0.3292
0.411
0.5766
0.2934
0.405
0.466
0.3202
0.587
0.383
0.3498
0.3304
0.3974
0.3268
0.2838
0.3968
0.3808
0.2998
0.351
0.518
0.5246
0.5244
0.426
0.3598
0.3598
0.5152
0.376
0.5738
0.4952
0.5888
0.3768
0.1768
0.4538
0.3764
0.291
0.2334
0.5192
0.39
0.371
0.2406
0.402
0.517
0.2752
0.2758
0.3994
0.257
0.3616
0.49
0.3032
0.4624
0.2908
0.27
0.3116
0.4902
0.3292
0.4092
0.4702
0.3764
0.3246
0.4208
0.3194
0.4516
0.3396
0.3162
0.4154
0.5568
0.4254
0.4756
0.1774
0.1686
0.4948
0.2298
0.3396
0.6094
0.3148
0.5288
0.3412
0.2978
0.5114
0.29
0.467
0.3226
0.174
0.418
0.4952
0.4446
0.5432
0.2836
0.2058
0.585
0.6622
0.6094
0.6526
0.4826
0.2984
0.2968
0.3916
0.4884
0.297
0.2278
0.287
0.4976
0.5308
0.5258
0.388
0.3142
0.3438
0.2618
0.4416
0.5192
0.2148
0.6124
0.5732
0.466
0.3158
0.3598
0.3906
0.5688
0.3296
0.6346
0.3348
0.2734
0.3498
0.633
0.2938
0.4048
0.4236
0.4562
0.2808
0.1934
0.4896
0.4008
0.5664
0.5438
0.3206
0.5352
0.419
0.2536
0.332
0.4484
0.503
0.3474
0.2178
0.3782
0.5384
0.1698
0.2334
0.4334
0.2856
0.5986
0.4168
0.389
0.2718
0.2934
0.4774
0.3282
0.3574
0.3736
0.3858
0.6782
0.4834
0.2856
0.439
0.3502
0.2122
0.392
0.438
0.2778
0.2904
0.594
0.4696
0.2354
0.3702
0.4796
0.1056
0.47
0.5232
0.5034
0.5046
0.5822
0.2494
0.3568
0.408
0.2028
0.3606
0.5962
0.2438
0.2496
0.5308
0.5044
0.4254
0.4764
0.556
0.376
0.5182
0.5344
0.4352
0.3598
0.3222
0.4412
0.2564
0.4458
0.3184
0.4624
0.3676
0.2884
0.3566
0.2944
0.3104
0.2064
0.4072
0.3232
0.308
0.3954
0.4164
0.522
0.1974
0.2132
0.2798
0.374
0.4404
0.2248
0.2912
0.3764
0.3604
0.2584
0.354
0.5042
0.4894
0.348
0.4514
0.5068
0.2508
0.3182
0.4246
0.4254
0.4206
0.578
0.405
0.3584
0.3748
0.3274
0.2982
0.3988
0.372
0.5674
0.399
0.465
0.3762
0.1984
0.5306
0.4038
0.3484
0.435
0.1774
0.3032
0.4582
0.1752
0.4692
0.249
0.398
0.2614
0.5914
0.368
0.5344
0.4384
0.3556
0.4592
0.423
0.4238
0.47
0.3674
0.2754
0.3966
0.18
0.4754
0.6484
0.3752
0.35
0.62
0.3298
0.4512
0.546
0.4272
0.5226
0.4448
0.5674
0.5394
0.4192
0.4192
0.4736
0.402
0.4902
0.2232
0.609
0.556
0.3206
0.5144
0.3152
0.3898
0.5486
0.4614
0.3636
0.3274
0.3902
0.2706
0.3236
0.3782
0.3394
0.315
0.3394
0.2012
0.62
0.4384
0.589
0.4762
0.2516
0.4384
0.4126
0.3136
0.4734
0.2652
0.3644
0.4496
0.2394
0.2822
0.3344
0.428
0.3656
0.4502
0.3756
0.2922
0.3668
0.5916
0.4242
0.2908
0.4254
0.5758
0.389
0.4234
0.1984
0.2424
0.1448
0.4972
0.4916
0.4186
0.4004
0.603
0.2844
0.4042
0.4054
0.4432
0.3356
0.377
0.4936
0.4278
0.439
0.4946
0.2686
0.3994
0.4956
0.2428
0.4204
0.3906
0.5614
0.4544
0.5084
0.2874
0.3206
0.185
0.489
0.4474
0.337
0.3908
0.2988
0.4366
0.2622
0.4132
0.3438
0.3964
0.3908
0.3814
0.5472
0.3286
0.4526
0.2596
0.2616
0.5232
0.5234
0.2524
0.2984
0.3316
0.3782
0.5174
0.5
0.33
0.551
0.3788
0.6104
0.4254
0.4316
0.3958
0.3694
0.5716
0.3606
0.5946
0.407
0.3064
0.521
0.2968
0.3746
0.2672
0.5676
0.3392
0.4592
0.7018
0.2678
0.5936
0.5576
0.344
0.2538
0.5186
0.5788
0.3934
0.5866
0.371
0.5008
0.4238
0.642
0.51
0.313
0.453
0.361
0.4206
0.5654
0.3228
0.3998
0.4392
0.452
0.5852
0.2866
0.3828
0.4544
0.331
0.5754
0.3676
0.4382
0.3054
0.2262
0.3526
0.319
0.2988
0.6246
0.4434
0.396
0.2768
0.2868
0.1864
0.5014
0.46
0.4686
0.4996
0.535
0.3778
0.5008
0.221
0.4422
0.4204
0.401
0.2734
0.3134
0.3608
0.5396
0.4648
0.3474
0.522
0.3252
0.4534
0.2992
0.2698
0.5404
0.3228
0.4374
0.4154
0.5046
0.334
0.413
0.413
0.4
0.3388
0.2916
0.1746
0.4302
0.3682
0.334
0.3954
0.6674
0.5102
0.4098
0.5198
0.505
0.3894
0.1934
0.544
0.2706
0.3068
0.4454
0.603
0.3488
0.3098
0.3464
0.2994
0.2454
0.3414
0.5616
0.5166
0.4876
0.3024
0.5474
0.4356
0.477
0.24
0.3836
0.4118
0.2214
0.5664
0.3976
0.5738
0.4806
0.274
0.449
0.3136
0.3586
0.3756
0.3124
0.2208
0.5386
0.5138
0.4194
0.3324
0.2652
0.356
0.3486
0.246
0.3878
0.536
0.4954
0.5568
0.35
0.4384
0.4594
0.4172
0.276
0.5004
0.3852
0.4278
0.437
0.2604
0.4946
0.1896
0.388
0.2254
0.546
0.5622
0.2852
0.3262
0.4532
0.5424
0.6388
0.5412
0.3474
0.3856
0.5014
0.3308
0.5686
0.5474
0.3418
0.197
0.3374
0.445
0.2308
0.508
0.4856
0.5142
0.3126
0.3236
0.6994
0.4654
0.4488
0.3254
0.3526
0.2056
0.3496
0.4018
0.3394
0.2216
0.5052
0.4852
0.5306
0.6378
0.3668
0.3958
0.5188
0.2748
0.5104
0.4258
0.5918
0.449
0.6304
0.2608
0.4232
0.3766
0.17
0.2728
0.4428
0.383
0.3684
0.478
0.4174
0.3978
0.377
0.5106
0.4676
0.2462
0.3068
0.3662
0.4188
0.536
0.4726
0.3184
0.2458
0.4608
0.5434
0.2316
0.5054
0.3418
0.3438
0.3532
0.4732
0.3662
0.3886
0.519
0.588
0.3788
0.4046
0.249
0.181
0.3272
0.3936
0.4548
0.5494
0.385
0.27
0.5724
0.4272
0.4176
0.4244
0.7302
0.2712
0.3812
0.4572
0.2164
0.517
0.1818
0.5948
0.4536
0.347
0.4388
0.365
0.4336
0.4198
0.276
0.503
0.2944
0.3622
0.3234
0.3056
0.4794
0.4672
0.5376
0.6496
0.412
0.5964
0.3528
0.5332
0.5526
0.5198
0.3718
0.4584
0.5402
0.5368
0.4892
0.4124
0.4218
0.5496
0.5718
0.571
0.3282
0.2442
0.5822
0.3148
0.3952
0.319
0.3772
0.488
0.3912
0.3084
0.3562
0.2428
0.3004
0.254
0.3472
0.3106
0.24
0.3756
0.2984
0.4668
0.471
0.4312
0.369
0.458
0.5354
0.3578
0.5644
0.5136
0.2426
0.2564
0.471
0.4808
0.6012
0.584
0.4208
0.3436
0.4982
0.3266
0.2028
0.3162
0.4166
0.3774
0.3474
0.6072
0.3792
0.5148
0.5728
0.4306
0.3236
0.2456
0.362
0.3872
0.4568
0.3532
0.2294
0.3406
0.6222
0.3114
0.384
0.3848
0.2492
0.2438
0.5106
0.472
0.2788
0.3064
0.4088
0.368
0.3992
0.3448
0.3146
0.3066
0.4028
0.593
0.3588
0.2774
0.3864
0.4538
0.3836
0.4432
0.3044
0.3592
0.5156
0.3084
0.2026
0.23
0.491
0.4504
0.3994
0.2994
0.4428
0.355
0.225
0.6212
0.4684
0.5114
0.4188
0.3034
0.3244
0.4118
0.3934
0.258
0.4588
0.2808
0.2258
0.4254
0.5324
0.2812
0.3776
0.33
0.28
0.3822
0.378
0.3812
0.4388
0.4424
0.4788
0.4044
0.4008
0.1298
0.2386
0.5556
0.7428
0.357
0.5438
0.431
0.2738
0.5402
0.532
0.3942
0.2866
0.312
0.5364
0.3322
0.4028
0.3042
0.4552
0.2406
0.3284
0.5072
0.4892
0.5302
0.4266
0.3378
0.389
0.329
0.315
0.221
0.4724
0.4196
0.3496
0.3544
0.2578
0.218
0.3626
0.2762
0.3242
0.2516
0.419
0.4936
0.4054
0.3294
0.4174
0.3726
0.4676
0.576
0.4356
0.4302
0.4292
0.255
0.306
0.5212
0.3898
0.333
0.4216
0.3874
0.3892
0.4702
0.3756
0.4228
0.36
0.576
0.5402
0.4924
0.5078
0.488
0.4618
0.5956
0.5
0.2094
0.3216
0.46
0.2168
0.5482
0.4912
0.4332
0.3082
0.356
0.415
0.333
0.496
0.4774
0.2944
0.3064
0.5286
0.3754
0.3918
0.3434
0.4358
0.2636
0.2284
0.3158
0.25
0.5666
0.4194
0.4028
0.4558
0.4218
0.2056
0.363
0.4386
0.347
0.4202
0.6078
0.367
0.2492
0.3226
0.565
0.4744
0.6556
0.3706
0.3024
0.2662
0.2114
0.2698
0.5164
0.5892
0.4544
0.3584
0.4806
0.352
0.3408
0.3056
0.5684
0.2478
0.321
0.4236
0.2926
0.3854
0.3894
0.318
0.2934
0.2016
0.5374
0.2152
0.42
0.282
0.4378
0.4322
0.2586
0.4872
0.249
0.6374
0.5028
0.3662
0.3376
0.4386
0.371
0.3246
0.3206
0.2614
0.2962
0.5042
0.2298
0.3934
0.4374
0.4844
0.3748
0.409
0.2818
0.4842
0.3412
0.4792
0.3416
0.357
0.4658
0.6654
0.2632


==> data/correctclass100.csv <==
0.4934
0.5186
0.3112
0.429
0.4504
0.499
0.5278
0.2946
0.4978
0.6518
0.2042
0.6304
0.4764
0.5382
0.4442
0.8024
0.3968
0.505
0.1494
0.3406
0.4094
0.4058
0.8532
0.6236
0.2926
0.7452
0.3666
0.5242
0.3922
0.3374
0.375
0.5398
0.2696
0.4354
0.327
0.323
0.4704
0.6008
0.34
0.2332
0.148
0.6678
0.6238
0.4856
0.8648
0.2906
0.7054
0.563
0.6358
0.6352
0.317
0.1828
0.1778
0.3636
0.2888
0.3666
0.3128
0.3704
0.5756
0.7368
0.6698
0.5654
0.702
0.772
0.493
0.7028
0.3308
0.5698
0.2204
0.6212
0.6476
0.1664
0.272
0.5022
0.6182
0.3788
0.6134
0.7752
0.402
0.532
0.4208
0.273
0.5608
0.3
0.5394
0.5846
0.5118
0.3994
0.766
0.2312
0.3644
0.2538
0.5698
0.4318
0.1966
0.6932
0.568
0.6934
0.5994
0.5946
0.7608
0.668
0.5142
0.3582
0.4142
0.4466
0.3308
0.4656
0.3704
0.8702
0.2558
0.4644
0.4418
0.5176
0.3542
0.4468
0.3946
0.4268
0.2526
0.148
0.616
0.7226
0.4242
0.6464
0.6924
0.7148
0.125
0.4932
0.5284
0.6998
0.3482
0.733
0.5364
0.2998
0.326
0.4814
0.3582
0.4146
0.4166
0.5228
0.3932
0.3892
0.3114
0.3454
0.4642
0.6848
0.4298
0.5038
0.6122
0.7746
0.4068
0.791
0.54
0.272
0.3248
0.1786
0.6276
0.395
0.4496
0.7266
0.3416
0.243
0.4362
0.2676
0.7024
0.5384
0.2816
0.2582
0.592
0.342
0.6872
0.2868
0.4236
0.5402
0.682
0.7728
0.4256
0.8982
0.435
0.2236
0.3434
0.6022
0.4408
0.5094
0.261
0.1862
0.2898
0.2128
0.3032
0.2228
0.3024
0.8404
0.3698
0.5272
0.6486
0.4062
0.4704
0.3334
0.8662
0.6648
0.4272
0.6142
0.5506
0.6422
0.7896
0.3618
0.4596
0.4106
0.1458
0.5154
0.4884
0.5342
0.526
0.3414
0.4948
0.5104
0.3242
0.2726
0.5124
0.2902
0.53
0.5904
0.3928
0.3266
0.3326
0.2308
0.4386
0.28
0.2446
0.4244
0.2902
0.7166
0.4906
0.525
0.4986
0.5682
0.3944
0.3924
0.2218
0.6838
0.3368
0.299
0.6178
0.8474
0.4664
0.517
0.8826
0.4422
0.5144
0.7188
0.5636
0.832
0.2458
0.8556
0.2498
0.3348
0.3934
0.568
0.5294
0.3502
0.1754
0.4062
0.5276
0.454
0.1108
0.4796
0.6344
0.48
0.2632
0.4492
0.623
0.5498
0.5914
0.2646
0.2294
0.3716
0.832
0.6866
0.3842
0.4948
0.5466
0.2244
0.4938
0.4004
0.3052
0.6326
0.5196
0.3554
0.2106
0.523
0.4482
0.4688
0.5768
0.3198
0.1514
0.8512
0.1684
0.2702
0.1242
0.7106
0.4168
0.3804
0.847
0.2524
0.8554
0.5138
0.653
0.7846
0.5714
0.405
0.326
0.4232
0.3454
0.3832
0.647
0.2976
0.7148
0.2276
0.3846
0.3216
0.4436
0.3538
0.1044
0.5066
0.561
0.4114
0.2982
0.4094
0.4068
0.1884
0.7224
0.4154
0.3454
0.6554
0.3874
0.7604
0.883
0.61
0.4554
0.3802
0.5884
0.6326
0.7
0.5106
0.313
0.4148
0.7434
0.5044
0.3874
0.5522
0.4118
0.1192
0.6036
0.3742
0.5936
0.3768
0.6356
0.4434
0.6314
0.37
0.6758
0.3942
0.3218
0.3512
0.5058
0.2516
0.2722
0.723
0.4004
0.7278
0.572
0.2114
0.5452
0.525
0.5206
0.547
0.5408
0.603
0.644
0.232
0.504
0.1242
0.217
0.3934
0.3276
0.5432
0.8104
0.746
0.317
0.2816
0.5116
0.4094
0.8018
0.4442
0.4986
0.4386
0.6148
0.4578
0.354
0.2522
0.5398
0.7282
0.5506
0.2412
0.6842
0.4294
0.4178
0.3748
0.3468
0.452
0.9138
0.4638
0.1022
0.623
0.5886
0.5956
0.379
0.658
0.442
0.162
0.4222
0.4328
0.3384
0.2568
0.8662
0.35
0.4036
0.4338
0.4096
0.625
0.484
0.347
0.5626
0.8006
0.6254
0.423
0.3502
0.6294
0.4332
0.678
0.654
0.3318
0.388
0.396
0.3662
0.3924
0.4118
0.4116
0.2078
0.7134
0.4556
0.2962
0.273
0.5768
0.532
0.5818
0.525
0.3446
0.3946
0.4566
0.3462
0.263
0.4914
0.2884
0.568
0.3832
0.6004
0.4442
0.3092
0.7032
0.3738
0.5598
0.4886
0.6112
0.4446
0.449
0.3284
0.335
0.5594
0.346
0.2064
0.4508
0.6144
0.2824
0.3456
0.4102
0.5618
0.5702
0.6426
0.6216
0.2614
0.6652
0.445
0.359
0.5524
0.6664
0.6182
0.5704
0.8306
0.312
0.1934
0.5188
0.7166
0.1788
0.5672
0.7054
0.3464
0.4404
0.5622
0.4854
0.4532
0.2812
0.2876
0.377
0.2408
0.8608
0.2672
0.1986
0.414
0.2458
0.3392
0.2822
0.4718
0.3854
0.4788
0.3744
0.6534
0.426
0.5932
0.5324
0.543
0.5394
0.7852
0.6158
0.2382
0.4576
0.6754
0.3738
0.8694
0.5746
0.299
0.772
0.3696
0.5866
0.3826
0.438
0.767
0.3978
0.4698
0.3024
0.7196
0.4714
0.6154
0.586
0.374
0.366
0.573
0.5964
0.5932
0.271
0.2526
0.3742
0.5888
0.2834
0.5894
0.3808
0.309
0.3002
0.4418
0.357
0.1846
0.373
0.7558
0.389
0.804
0.2374
0.3326
0.24
0.5814
0.6502
0.355
0.4402
0.1978
0.22
0.604
0.4734
0.7944
0.309
0.3952
0.1558
0.4788
0.4346
0.4476
0.6226
0.6716
0.3436
0.4362
0.5624
0.3904
0.5054
0.657
0.3718
0.5078
0.331
0.8016
0.2398
0.6606
0.3188
0.294
0.5702
0.5216
0.409
0.6554
0.4624
0.655
0.181
0.5932
0.2916
0.54
0.4328
0.383
0.5706
0.834
0.5108
0.7296
0.5628
0.4692
0.3468
0.249
0.3696
0.4692
0.3062
0.3506
0.7356
0.5874
0.8696
0.656
0.546
0.6438
0.63
0.385
0.5116
0.783
0.5236
0.3678
0.375
0.5084
0.6688
0.2144
0.6112
0.3892
0.3768
0.3964
0.64
0.2398
0.3324
0.502
0.1148
0.3422
0.4022
0.4132
0.5922
0.5248
0.6084
0.5284
0.3196
0.24
0.3676
0.706
0.4298
0.3134
0.6732
0.4512
0.6578
0.2062
0.4242
0.2564
0.3508
0.4088
0.6382
0.3928
0.8046
0.5228
0.2676
0.5472
0.7624
0.354
0.676
0.3764
0.3818
0.3294
0.8656
0.6646
0.693
0.578
0.3338
0.6466
0.4776
0.8626
0.7112
0.4482
0.638
0.3488
0.7272
0.5874
0.2528
0.5174
0.2248
0.405
0.6194
0.4586
0.3234
0.2926
0.342
0.7764
0.881
0.484
0.1834
0.1858
0.2402
0.3326
0.3444
0.6778
0.235
0.261
0.742
0.255
0.6588
0.3638
0.2446
0.5982
0.3704
0.2716
0.659
0.3734
0.5582
0.38
0.4232
0.3972
0.549
0.4518
0.5146
0.3778
0.5634
0.5698
0.4758
0.5424
0.3522
0.2074
0.6634
0.4604
0.5586
0.5946
0.363
0.349
0.4974
0.4058
0.4042
0.253
0.2382
0.5072
0.294
0.2936
0.3648
0.3288
0.4104
0.4492
0.6866
0.3946
0.5882
0.4526
0.762
0.3176
0.2298
0.4694
0.5124
0.32
0.19
0.8194
0.4226
0.3716
0.3102
0.2856
0.5478
0.3068
0.4178
0.6926
0.2902
0.4262
0.4316
0.557
0.195
0.4078
0.2886
0.1724
0.2222
0.4338
0.6056
0.6692
0.5936
0.4658
0.6786
0.474
0.5246
0.6316
0.6744
0.8104
0.5158
0.2478
0.622
0.825
0.1754
0.1808
0.3104
0.2122
0.3982
0.4582
0.262
0.4328
0.5626
0.2746
0.4598
0.4852
0.4882
0.1732
0.4896
0.5984
0.368
0.2214
0.4424
0.629
0.3734
0.7704
0.54
0.5716
0.5876
0.584
0.5838
0.2974
0.7012
0.5128
0.4516
0.3078
0.4574
0.2154
0.5932
0.3924
0.1074
0.247
0.772
0.4508
0.1588
0.3438
0.5806
0.5618
0.4002
0.3452
0.4288
0.579
0.6196
0.3062
0.2412
0.5828
0.3238
0.8126
0.682
0.5232
0.7974
0.5928
0.4614
0.4576
0.818
0.5338
0.546
0.3474
0.6454
0.4482
0.6764
0.6176
0.6196
0.52
0.623
0.5646
0.49
0.3272
0.4582
0.3004
0.3284
0.4322
0.723
0.481
0.22
0.6102
0.5216
0.5018
0.879
0.433
0.4004
0.3534
0.3826
0.3584
0.656
0.3716
0.5586
0.3338
0.733
0.37
0.5762
0.3352
0.2996
0.3348
0.2656
0.3146
0.5518
0.3638
0.346
0.6904
0.2912
0.5342
0.8132
0.3624
0.474
0.3822
0.6504
0.6398
0.373
0.8832
0.6892
0.6532
0.2942
0.6194
0.3438
0.5216
0.7894
0.4572
0.3426
0.3884
0.672
0.255
0.8868
0.658
0.7026
0.3252
0.842
0.3538
0.473
0.382
0.548
0.4818
0.631
0.3756
0.8954
0.3514
0.5288
0.4916
0.7652
0.6938
0.202
0.5408
0.4444
0.2426
0.45
0.3922
0.761
0.4354
0.3832
0.5966
0.39
0.5216
0.4204
0.4266
0.408
0.618
0.5144
0.3336
0.4662
0.2428
0.5462
0.3168
0.701
0.5354
0.1428
0.4954
0.6164
0.3646
0.4656
0.351
0.5764
0.4512
0.8076
0.4932
0.5898
0.2012
0.2474
0.301
0.4592
0.5396
0.4044
0.3508
0.2334


==> data/correctclass1000.csv <==
0.1486
0.4578
0.7686
0.3442
0.2946
0.5226
0.348
0.6378
0.3632
0.372
0.729
0.4034
0.6826
0.2964
0.4786
0.2556
0.264
0.3894
0.6098
0.7786
0.632
0.299
0.5428
0.38
0.3498
0.485
0.5416
0.5614
0.4316
0.3646
0.4572
0.501
0.3822
0.3876
0.4234
0.6434
0.4312
0.7172
0.1772
0.3036
0.2872
0.7024
0.531
0.5782
0.5626
0.246
0.3934
0.3306
0.6762
0.2036
0.8162
0.3382
0.4426
0.4646
0.1996
0.2686
0.5264
0.764
0.3448
0.6894
0.283
0.7568
0.4554
0.54
0.4294
0.5454
0.1614
0.6158
0.4606
0.514
0.298
0.5194
0.1964
0.2712
0.663
0.4512
0.585
0.4538
0.451
0.9002
0.471
0.283
0.7864
0.5402
0.3236
0.8808
0.4326
0.4344
0.779
0.4598
0.822
0.365
0.2748
0.5604
0.626
0.0764
0.4334
0.651
0.265
0.4076
0.761
0.3182
0.3642
0.5514
0.4914
0.6572
0.7592
0.4716
0.3626
0.5422
0.622
0.356
0.7302
0.148
0.3604
0.6702
0.76
0.3832
0.8068
0.7768
0.6024
0.2702
0.3942
0.6532
0.287
0.4222
0.428
0.5942
0.7944
0.3306
0.2522
0.2514
0.4268
0.5142
0.7572
0.7738
0.6192
0.5672
0.5846
0.2174
0.6506
0.759
0.3378
0.457
0.2104
0.2664
0.8838
0.3186
0.3282
0.8218
0.3566
0.0672
0.1804
0.5282
0.7782
0.4128
0.3864
0.3146
0.6962
0.5988
0.2964
0.4386
0.6362
0.4424
0.6606
0.534
0.3558
0.2944
0.2734
0.4608
0.8396
0.8126
0.4582
0.328
0.353
0.3306
0.4798
0.158
0.274
0.8228
0.3596
0.4088
0.7356
0.1864
0.3974
0.5698
0.5764
0.6734
0.6218
0.4422
0.321
0.449
0.2842
0.2682
0.478
0.8148
0.3768
0.489
0.6036
0.4048
0.1754
0.4278
0.7112
0.566
0.6134
0.1488
0.6728
0.528
0.6062
0.7846
0.3226
0.7164
0.4064
0.3292
0.8932
0.6144
0.6344
0.6518
0.7738
0.277
0.7508
0.352
0.2972
0.1436
0.4258
0.644
0.461
0.337
0.5836
0.3116
0.5306
0.4346
0.391
0.6158
0.138
0.3852
0.6324
0.7508
0.5894
0.2728
0.5942
0.5342
0.142
0.3458
0.7146
0.3108
0.3082
0.2882
0.833
0.431
0.4674
0.5382
0.3026
0.5512
0.541
0.242
0.519
0.2868
0.3152
0.4126
0.6758
0.5664
0.3732
0.378
0.6748
0.5618
0.7232
0.2652
0.4026
0.6156
0.7344
0.7204
0.1378
0.3718
0.3706
0.5818
0.4652
0.5312
0.8952
0.8738
0.8102
0.0784
0.38
0.8212
0.5288
0.4848
0.4324
0.301
0.4218
0.2554
0.8326
0.7912
0.542
0.2908
0.455
0.2712
0.526
0.4204
0.5248
0.7408
0.3114
0.8728
0.3866
0.7958
0.493
0.381
0.5654
0.6438
0.5102
0.4408
0.3542
0.6086
0.3472
0.744
0.5818
0.4744
0.3622
0.3872
0.4898
0.3478
0.6874
0.652
0.715
0.2512
0.1088
0.5764
0.3644
0.491
0.4648
0.5548
0.5296
0.4164
0.2524
0.3688
0.2896
0.3036
0.2384
0.391
0.3324
0.7104
0.4272
0.2778
0.4888
0.7106
0.4276
0.6282
0.5486
0.5228
0.5402
0.4002
0.5624
0.4832
0.6792
0.4584
0.3572
0.5894
0.7362
0.754
0.6352
0.4992
0.3014
0.4844
0.4852
0.4364
0.7632
0.0594
0.6856
0.5994
0.3504
0.7956
0.8066
0.8116
0.3878
0.187
0.6216
0.438
0.7228
0.2002
0.597
0.779
0.6226
0.552
0.188
0.3014
0.3808
0.1694
0.2774
0.381
0.3832
0.5666
0.6074
0.8906
0.2382
0.4372
0.4014
0.5556
0.101
0.0924
0.6684
0.4688
0.3756
0.2682
0.7396
0.486
0.4462
0.758
0.562
0.7172
0.2678
0.1252
0.377
0.8454
0.5116
0.7662
0.4894
0.274
0.8972
0.6848
0.879
0.5246
0.2124
0.1674
0.4186
0.3404
0.1876
0.2462
0.5674
0.3004
0.4804
0.8062
0.4924
0.6524
0.8876
0.4454
0.4632
0.4382
0.2042
0.548
0.48
0.598
0.3534
0.1114
0.43
0.589
0.5536
0.2274
0.5516
0.3564
0.7682
0.453
0.5284
0.7124
0.91
0.6102
0.9702
0.5014
0.455
0.1048
0.8558
0.735
0.4032
0.804
0.7012
0.508
0.3706
0.7978
0.2646
0.5114
0.1358
0.5718
0.6722
0.8894
0.3334
0.4152
0.295
0.3374
0.696
0.6382
0.1772
0.4464
0.4776
0.316
0.46
0.519
0.537
0.346
0.5068
0.7248
0.7644
0.6018
0.605
0.3888
0.181
0.486
0.6478
0.521
0.298
0.1922
0.312
0.5192
0.4896
0.4312
0.7232
0.6636
0.4496
0.4804
0.872
0.2308
0.6468
0.4632
0.492
0.7138
0.406
0.2484
0.524
0.649
0.4178
0.6402
0.8404
0.4308
0.7434
0.655
0.7326
0.6864
0.639
0.7076
0.4912
0.6442
0.6068
0.3572
0.3966
0.4322
0.7048
0.289
0.3402
0.5738
0.5424
0.653
0.362
0.8164
0.2484
0.8244
0.1864
0.3628
0.4582
0.7688
0.643
0.3592
0.7172
0.584
0.4052
0.2682
0.3264
0.2824
0.7894
0.255
0.217
0.6026
0.537
0.5358
0.37
0.5658
0.454
0.2378
0.4852
0.4058
0.5686
0.511
0.5008
0.616
0.0804
0.3232
0.5556
0.462
0.2118
0.4924
0.4422
0.4462
0.1986
0.117
0.2234
0.6204
0.7328
0.4982
0.5872
0.7526
0.5398
0.521
0.723
0.591
0.1332
0.7402
0.3938
0.6464
0.4882
0.7388
0.2758
0.8798
0.5852
0.2296
0.4948
0.6036
0.6356
0.5316
0.3584
0.586
0.4846
0.5224
0.9736
0.6478
0.4632
0.5476
0.9202
0.6332
0.1696
0.4398
0.7182
0.5018
0.765
0.2808
0.6578
0.646
0.3056
0.6854
0.381
0.285
0.3996
0.56
0.5154
0.46
0.4358
0.3318
0.2618
0.1534
0.555
0.2518
0.8008
0.3532
0.5632
0.5724
0.4056
0.7184
0.8322
0.7256
0.5416
0.4522
0.4968
0.4988
0.2906
0.3704
0.656
0.3482
0.4018
0.5654
0.6846
0.2436
0.6428
0.5932
0.7032
0.3354
0.7118
0.5028
0.4956
0.6512
0.5564
0.3056
0.3698
0.4274
0.5456
0.5618
0.352
0.3736
0.2042
0.4972
0.2716
0.302
0.334
0.4326
0.3278
0.389
0.6544
0.2094
0.5496
0.3162
0.5354
0.218
0.4204
0.2644
0.761
0.4432
0.2588
0.32
0.3878
0.2544
0.2908
0.4822
0.6232
0.4306
0.774
0.5258
0.6766
0.429
0.7486
0.6866
0.3612
0.242
0.1164
0.8486
0.3108
0.678
0.522
0.4942
0.4898
0.4902
0.4696
0.4112
0.4184
0.3534
0.235
0.8346
0.2738
0.68
0.4812
0.365
0.4652
0.5018
0.5534
0.3036
0.4384
0.2468
0.6368
0.326
0.2392
0.7176
0.4234
0.3408
0.4584
0.659
0.7648
0.6364
0.644
0.4872
0.1416
0.3012
0.2896
0.3776
0.656
0.2526
0.2104
0.4768
0.4952
0.5494
0.3068
0.5822
0.4376
0.3534
0.9606
0.8452
0.6998
0.5702
0.2424
0.47
0.752
0.4084
0.4632
0.8324
0.4184
0.8608
0.3082
0.4952
0.379
0.4666
0.1422
0.67
0.521
0.8184
0.2364
0.1852
0.5542
0.3258
0.6722
0.5636
0.2178
0.399
0.4572
0.707
0.8048
0.1364
0.3876
0.5872
0.2374
0.5266
0.295
0.3794
0.321
0.061
0.1982
0.5682
0.5054
0.3048
0.4632
0.118
0.3858
0.5318
0.2456
0.3742
0.6674
0.2484
0.2634
0.589
0.3924
0.3076
0.5044
0.3538
0.3088
0.6326
0.3276
0.291
0.398
0.5418
0.508
0.653
0.4382
0.5642
0.3612
0.7226
0.3294
0.5156
0.781
0.5382
0.6074
0.3944
0.543
0.6004
0.3856
0.3594
0.6732
0.6072
0.6062
0.2604
0.5396
0.5916
0.489
0.3052
0.4204
0.7306
0.2058
0.705
0.2114
0.5944
0.7564
0.1318
0.6572
0.5268
0.4252
0.2566
0.3782
0.2796
0.7662
0.7556
0.4476
0.614
0.4406
0.2828
0.5714
0.6592
0.5058
0.1646
0.5466
0.2606
0.8274
0.3534
0.5622
0.4794
0.7804
0.8132
0.4014
0.5732
0.5844
0.4622
0.5822
0.8926
0.401
0.7114
0.8322
0.4582
0.5848
0.487
0.0682
0.162
0.2378
0.5036
0.4556
0.684
0.306
0.4132
0.3182
0.3558
0.538
0.3928
0.75
0.35
0.5084
0.3436
0.3782
0.2666
0.677
0.6046
0.2392
0.5676
0.8974
0.3422
0.9418
0.3402
0.2612
0.2374
0.4946
0.6152
0.6866
0.5444
0.24
0.4074
0.3936
0.3254
0.4404
0.359
0.727
0.6874
0.4354
0.4792
0.5518
0.6434
0.2608
0.3676
0.8048
0.3138
0.3542
0.5722
0.333
0.3078
0.3412
0.3908
0.5344
0.7158
0.3634
0.4422
0.2922
0.4896
0.7298
0.17
0.6602
0.7146
0.4794
0.3556
0.4244
0.5142
0.306
0.3798
0.382
0.3672
0.4346
0.5098
0.9274
0.619
0.724
0.5258
0.436
0.9174
0.603
0.3194
0.2746
0.491
0.5406
0.3074
0.309
0.3582
0.5754
0.7104
0.4606
0.686
0.756
0.4458
0.6368
0.4276
0.425
0.5114
0.5394
0.6156
0.1378
0.2922
0.4628
0.5046
0.2076
0.9088
0.2872
0.4632
0.7868
0.3428
0.284
0.4592


==> data/correctmodel10.csv <==
0.0688
0.7852
0.6236
0.9156
0.915
0.3076
0.8844
0.6804
0.5204
0.7816
0.6512
0.2244
0.4422
0.191
0.2282
0.0404
0.3106
0.6838
0.8064
0.2698
0.9502
0.3324
0.3428
0.3774
0.261
0.4344
0.2828
0.4226
0.2304
0.4194
0.0176
0.9366
0.463
0.0388
0.9222
0.2624
0.63
0.1584
0.7436
0.1324
0.8572
0.1458
0.794
0.672
0.398
0.8032
0.7814
0.8694
0.768
0.7648
0.0372
0.9038
0.3004
0.2792
0.0868
0.6938
0.547
0.9392
0.5848
0.8644
0.7322
0.8292
0.5172
0.2502
0.8796
0.5928
0.2264
0.733
0.4374
0.9852
0.6172
0.1188
0.8542
0.5944
0.0284
0.84
0.3626
0.898
0.7086
0.7322
0.3186
0.4424
0.934
0.5944
0.1064
0.035
0.8574
0.8714
0.6828
0.4674
0.7728
0.1706
0.4772
0.3444
0.2564
0.7362
0.8186
0.7448
0.2916
0.356
0.1148
0.902
0.8794
0.8158
0.6544
0.6626
0.5564
0.821
0.7148
0.9774
0.8746
0.2074
0.5056
0.1158
0.7868
0.5556
0.9266
0.6732
0.2476
0.7096
0.633
0.7078
0.0786
0.9012
0.3346
0.4484
0.9822
0.9666
0.6104
0.3386
0.4388
0.5628
0.7026
0.4682
0.4704
0.8478
0.2584
0.2052
0.4452
0.528
0.0026
0.1952
0.3084
0.9338
0.6222
0.2374
0.485
0.571
0.8032
0.5344
0.8816
0.3982
0.6732
0.2184
0.0672
0.102
0.334
0.3822
0.7296
0.8582
0.7344
0.5316
0.2224
0.5884
0.2402
0.6898
0.0398
0.4564
0.528
0.8316
0.4262
0.0544
0.2852
0.4156
0.8374
0.8618
0.0862
0.7554
0.827
0.107
0.194
0.5258
0.8408
0.9544
0.9002
0.792
0.3324
0.2814
0.2096
0.36
0.1336
0.2598
0.2622
0.505
0.0754
0.3386
0.7184
0.0528
0.9492
0.2474
0.1202
0.2402
0.6
0.5162
0.9048
0.8488
0.0556
0.1784
0.3638
0.5128
0.0034
0.6474
0.7702
0.138
0.3508
1
0.4008
0.2552
0.8268
0.151
0.3262
0.8292
0.2424
0.495
0.2096
0.2762
0.0504
0.1642
0.337
0.6082
0.911
0.7028
0.3172
0.6008
0.157
0.0846
0.2098
0.6536
0.3144
0.0196
0.724
0.6614
0.8794
0.2246
0.3108
0.6868
0.385
0.1236
0.412
0.4888
0.4194
0.7118
0.9382
0.8526
0.8864
0.7754
0.4844
0.3492
0.239
0.16
0.3058
0.832
0.4756
0.2814
0.3118
0.0482
0.2022
0.2242
0.2274
0.8076
0.5492
0.3994
0.1772
0.5314
0.0186
0.346
0.25
0.379
0.894
0.7058
0.2906
0.2016
0.488
0.9924
0.2892
0.5652
0.7128
0.36
0.9908
0.4742
0.369
0.436
0.0496
0.7304
0.1952
0.8482
0.6924
0.7882
0.3992
0.6558
0.3944
0.148
0.1744
0.234
0.1826
0.1606
0.1176
0.9552
0.5784
0.4788
0.2252
0.6102
0.1034
0.9052
0.04
0.5892
0.8838
0.4554
0.77
0.3772
0.4496
0.7662
0.2852
0.3506
0.4134
0.3694
0.1334
0.9358
0.3046
0.5312
0.0628
0.2088
0.7546
0.9702
0.8506
0.9256
0.4706
0.114
0.5894
0.564
0.4288
0.1416
0.8824
0.7782
0.268
0.074
0.5298
0.5576
0.8678
0.122
0.0246
0.1468
0.517
0.3268
0.312
0.5874
0.1842
0.5216
0.2598
0.841
0.2042
0.0978
0.4736
0.7358
0.0548
0.2276
0.3466
0.886
0.2502
0.6738
0.4158
0.5228
0.6774
0.0434
0.6004
0.8398
0.2406
0.385
0.7326
0.1466
0.3402
0.293
0.6538
0.6106
0.3984
0.0308
0.916
0.065
0.3572
0.7028
0.8862
0.5818
0.857
0.4256
0.8856
0.0438
0.0506
0.6558
0.0548
0.5258
0.4008
0.049
0.6676
0.9746
0.7362
0.6456
0.1374
0.7594
0.819
0.7194
0.3458
0.4746
0.392
0.66
0.4128
0.0766
0.4908
0.8812
0.1014
0.84
0.543
0.0698
0.6236
0.1362
0.7436
0.6896
0.1538
0.6054
0.7228
0.3578
0.5608
0.3272
0.2886
0.8508
0.743
0.0784
0.6862
0.337
0.4572
0.0552
0.1968
0.516
0.6688
0.2166
0.5776
0.0348
0.3488
0.5036
0.2716
0.6738
0.3232
0.3944
0.5952
0.1232
0.9284
0.047
0.497
0.909
0.6312
0.9588
0.4494
0.3726
0.7448
0.6976
0.3614
0.6972
0.3166
0.5202
0.853
0.5526
0.7708
0.7338
0.6606
0.581
0.209
0.5574
0.3534
0.1294
0.3466
0.453
0.9274
0.396
0.771
0.452
0.8536
0.1706
0.4974
0.2056
0.249
0.0766
0.779
0.7902
0.2
0.0482
0.6482
0.8148
0.5492
0.2632
0.1672
0.9814
0.2184
0.465
0.7762
0.0502
0.744
0.4446
0.4908
0.7764
0.7796
0.4096
0.9634
0.029
0.1032
0.0536
0.2472
0.632
0.0626
0.0934
0.1374
0.712
0.2076
0.4554
0.3746
0.463
0.6078
0.0054
0.662
0.3266
0.7116
0.4134
0.4924
0.0424
0.7318
0.1482
0.1598
0.3816
0.9218
0.9838
0.5314
0.3366
0.3452
0.6172
0.5452
0.5602
0.1774
0.2754
0.7958
0.1776
0.5992
0.8126
0.1798
0.935
0.4726
0.4074
0.276
0.6812
0.1084
0.0518
0.399
0.0238
0.5564
0.5888
0.032
0.5302
0.8586
0.8476
0.3028
0.4396
0.7244
0.8794
0.2172
0.992
0.7724
0.7594
0.414
0.3584
0.0714
0.109
0.4272
0.4244
0.964
0.3006
0.536
0.829
0.8524
0.9264
0.9986
0.0208
0.0268
0.9518
0.091
0.681
0.4358
0.2532
0.1314
0.4676
0.5398
0.1952
0.2574
0.0736
0.7838
0.3252
0.609
0.7992
0.4954
0.931
0.2352
0.343
0.0574
0.0992
0.7978
0.5158
0.7932
0.9942
0.4384
0.949
0.7566
0.2422
0.8192
0.372
0.2726
0.8614
0.3182
0.4474
0.4968
0.6248
0.8028
0.8438
0.4132
0.8858
0.9582
0.6582
0.501
0.892
0.8444
0.6994
0.1778
0.2758
0.1528
0.5726
0.3408
0.1098
0.4752
0.4494
0.8448
0.2464
0.098
0.0402
0.8278
0.223
0.9774
0.585
0.821
0.3754
0.244
0.5972
0.1076
0.0578
0.8036
0.034
0.8336
0.9304
0.9318
0.9902
0.7642
0.396
0.1254
0.4416
0.8606
0.984
0.753
0.7398
0.2942
0.391
0.0474
0.6248
0.2418
0.4818
0.9852
0.2064
0.4352
0.7516
0.5692
0.707
0.5284
0.4236
0.5702
0.8252
0.788
0.765
0.7504
0.4026
0.3244
0.4558
0.4918
0.2674
0.6464
0.0738
0.601
0.111
0.5508
0.908
0.4412
0.2822
0.5076
0.4764
0.8458
0.1144
0.023
0.0026
0.6148
0.1046
0.7758
0.505
0.8198
0.5804
0.042
0.7666
0.9068
0.0398
0.0454
0.135
0.159
0.0024
0.885
0.3888
0.3806
0.9636
0.5208
0.634
0.1172
0.257
0.956
0.0652
0.04
0.2638
0.3968
0.8072
0.6968
0.1636
0.444
0.2894
0.757
0.9062
0.1268
0.5672
0.1684
0.8998
0.9696
0.936
0.2048
0.6202
0.1798
0.962
0.05
0.102
0.93
0.7984
0.324
0.4614
0.7702
0.6136
0.2424
0.942
0.688
0.6996
0.2418
0.7372
0.8638
0.438
0.8416
0.7874
0.4118
0.402
0.9602
0.1856
0.9388
0.0186
0.3734
0.3516
0.33
0.2642
0.0778
0.7704
0.5088
0.6094
0.2676
0.1062
0.023
0.5584
0.2474
0.172
0.8224
0.9882
0.7736
0.4056
0.3596
0.6784
0.3298
0.627
0.2902
0.5756
0.3996
0.3304
0.6124
0.242
0.0066
0.5822
0.3422
0.382
0.2312
0.3594
0.107
0.7776
0.1072
0.1932
0.662
0.0628
0.8332
0.0042
0.4672
0.6618
0.9452
0.5646
0.3616
0.5482
0.1848
0.6368
0.3164
0.1244
0.9956
0.2276
0.6868
0.717
0.1416
0.7736
0.3852
0.3898
0.9694
0.4316
0.5496
0.07
0.3686
0.025
0.8428
0.351
0.0888
0.4512
0.0868
0.989
0.9268
0.8818
0.4014
0.3522
0.228
0.442
0.8286
0.288
0.8988
0.7274
0.9596
0.3434
0.3694
0.6576
0.1126
0.722
0.35
0.968
0.7106
0.2178
0.3868
0.5564
0.027
0.5272
0.7858
0.3798
0.8204
0.0832
0.4988
0.5912
0.4172
0.372
0.636
0.8114
0.3304
0.285
0.6052
0.949
0.7688
0.4814
0.3288
0.9148
0.8396
0.628
0.5886
0.6656
0.0108
0.8116
0.9486
0.0034
0.9608
0.7298
0.3266
0.5644
0.6978
0.9942
0.5406
0.945
0.4996
0.7922
0.2546
0.3324
0.0384
0.357
0.0196
0.9978
0.4022
0.5244
0.6228
0.2658
0.2046
0.977
0.9658
0.1068
0.1636
0.6886
0.8916
0.8088
0.4772
0.1896
0.1638
0.3946
0.7426
0.2872
0.5474
0.9986
0.2648
0.0892
0.0194
0.7612
0.4272
0.1956
0.6974
0.6664
0.3748
0.2034
0.005
0.9384
0.861
0.1088
0.1528
0.7286
0.5174
0.819
0.834
0.9676
0.6
0.4036
0.7734
0.6726
0.1414
0.6718
0.0822
0.989
0.415
0.1396
0.9644
0.8892
0.1326
0.5834
0.7728
0.204
0.5376
0.8938
0.7472
0.1294
0.748
0.0678
0.388
0.0018
0.445
0.0436
0.9632
0.6458
0.566
0.296
0.4962
0.1198
0.1896
0.9014
0.2114
0.8428
0.6358
0.0626
0.4188
0.7704
0.1724
0.5126
0.628
0.0524


==> data/correctmodel100.csv <==
0.6254
0.687
0.14
0.174
0.3012
0.3992
0.8394
0.6318
0.9688
0.9118
0.3496
0.8998
0.7654
0.1702
0.713
0.7574
0.6918
0.9474
0.616
0.435
0.9026
0.5722
0.7594
0.4822
0.8362
0.6754
0.129
0.9978
0.8118
0.159
0.1794
0.5536
0.4056
0.1642
0.678
0.38
0.1914
0.715
0.4794
0.5716
0.5044
0.9328
0.7968
0.4336
0.6728
0.6214
0.1782
0.6418
0.6638
0.1838
0.2158
0.7
0.8334
0.8952
0.6466
0.0406
0.1246
0.0172
0.5248
0.5476
0.4196
0.823
0.5518
0.3404
0.9036
0.086
0.371
0.2774
0.1134
0.2344
0.7284
0.9772
0.3962
0.0376
0.7482
0.1758
0.3102
0.7452
0.2394
0.437
0.7964
0.4112
0.0926
0.1528
0.1428
0.1448
0.586
0.8416
0.7458
0.02
0.91
0.8158
0.3518
0.4856
0.9994
0.1046
0.0568
0.2528
0.3812
0.3822
0.542
0.6148
0.1076
0.8758
0.0322
0.279
0.078
0.8988
0.6678
0.903
0.1142
0.1904
0.7336
0.6156
0.371
0.9458
0.0966
0.724
0.965
0.3472
0.3526
0.0948
0.9322
0.7222
0.6346
0.3222
0.8612
0.6916
0.2252
0.4052
0.5624
0.5974
0.5772
0.5724
0.4724
0.84
0.5688
0.599
0.0722
0.289
0.915
0.015
0.4842
0.3294
0.0222
0.4592
0.2182
0.4222
0.0876
0.8356
0.6436
0.7216
0.677
0.533
0.8816
0.2294
0.832
0.4804
0.6974
0.3372
0.2798
0.4524
0.2656
0.7728
0.6916
0.4468
0.568
0.5214
0.5032
0.3878
0.6776
0.416
0.7568
0.1326
0.0178
0.79
0.8422
0.9746
0.7554
0.0494
0.6968
0.4172
0.8
0.071
0.2972
0.4002
0.6104
0.2786
0.495
0.095
0.7576
0.5032
0.7292
0.0132
0.2144
0.703
0.8024
0.8546
0.5264
0.5138
0.38
0.1446
0.007
0.7602
0.642
0.8306
0.4462
0.8922
0.7702
0.4098
0.058
0.4044
0.8434
0.7114
0.948
0.3542
0.6096
0.5172
0.2504
0.29
0.6846
0.7778
0.5034
0.954
0.4026
0.5904
0.6786
0.6614
0.9136
0.7984
0.8762
0.1352
0.893
0.4204
0.4258
0.765
0.9886
0.9918
0.6304
0.66
0.8024
0.3088
0.0952
0.3996
0.5058
0.6398
0.9416
0.8432
0.738
0.8792
0.3564
0.2504
0.7556
0.9484
0.825
0.3042
0.9762
0.1666
0.474
0.5022
0.9712
0.195
0.5682
0.1658
0.3834
0.329
0.2854
0.6282
0.1532
0.5672
0.8564
0.1434
0.8402
0.5348
0.1036
0.132
0.8978
0.2526
0.8162
0.0292
0.7378
0.2208
0.0618
0.5828
0.0876
0.1862
0.446
0.2552
0.4634
0.2892
0.874
0.3658
0.0792
0.7564
0.381
0.6156
0.544
0.986
0.241
0.011
0.572
0.2992
0.0618
0.1024
0.929
0.3282
0.503
0.7954
0.2574
0.1074
0.123
0.749
0.6156
0.421
0.8498
0.8996
0.9268
0.4652
0.2028
0.6734
0.4422
0.3524
0.485
0.0632
0.786
0.055
0.6432
0.4
0.0514
0.3668
0.1618
0.423
0.8444
0.4926
0.8356
0.8404
0.6722
0.9056
0.317
0.3974
0.1942
0.7622
0.4638
0.356
0.1376
0.1448
0.485
0.8952
0.0454
0.0512
0.6378
0.7916
0.3694
0.6982
0.2504
0.0884
0.0036
0.1574
0.5002
0.1058
0.9938
0.1814
0.6438
0.1854
0.4034
0.3242
0.1256
0.2756
0.0536
0.6998
0.1852
0.324
0.7828
0.7868
0.8314
0.1916
0.7332
0.1292
0.0978
0.2224
0.5234
0.6714
0.9438
0.324
0.8714
0.2094
0.5588
0.2106
0.6816
0.933
0.4156
0.069
0.9626
0.3174
0.3412
0.1328
0.2946
0.7528
0.5016
0.2794
0.48
0.2852
0.7168
0.9258
0.4642
0.1704
0.1726
0.5146
0.094
0.184
0.6838
0.9972
0.8054
0.7362
0.5886
0.0364
0.8724
0.6746
0.2688
0.8976
0.312
0.0258
0.042
0.9788
0.6768
0.3696
0.2362
0.2938
0.1234
0.048
0.22
0.4884
0.6516
0.4026
0.9592
0.9288
0.3574
0.2426
0.59
0.432
0.6036
0.3326
0.339
0.925
0.4086
0.216
0.1326
0.9416
0.334
0.4006
0.0012
0.0074
0.605
0.0602
0.2636
0.8886
0.2564
0.503
0.4102
0.4106
0.971
0.7836
0.5952
0.4092
0.7222
0.5816
0.0214
0.7544
0.8328
0.7224
0.3398
0.5436
0.6318
0.6262
0.0894
0.3458
0.7714
0.0538
0.5616
0.2146
0.6832
0.2322
0.6666
0.6742
0.6424
0.2044
0.3792
0.1376
0.635
0.206
0.891
0.1134
0.2674
0.5756
0.9964
0.8944
0.2888
0.9578
0.1252
0.2704
0.385
0.5054
0.4908
0.7686
0.0642
0.0398
0.8944
0.8234
0.1068
0.2516
0.2984
0.5468
0.2042
0.7464
0.9416
0.1458
0.139
0.5562
0.4724
0.1146
0.9432
0.807
0.4702
0.4382
0.3774
0.775
0.7408
0.2748
0.931
0.7456
0.0808
0.845
0.8072
0.4484
0.5834
0.2644
0.2426
0.5288
0.2868
0.8422
0.6592
0.2162
0.3606
0.3392
0.4418
0.6652
0.6936
0.582
0.2378
0.4638
0.4972
0.0012
0.2872
0.7082
0.772
0.267
0.4926
0.2682
0.8858
0.1796
0.426
0.5998
0.7318
0.2414
0.5322
0.9086
0.3866
0.4912
0.0618
0.6946
0.9476
0.9912
0.7118
0.1768
0.7248
0.103
0.0304
0.9818
0.7342
0.3268
0.912
0.672
0.3634
0.3072
0.4198
0.1042
0.4698
0.073
0.762
0.5398
0.1938
0.596
0.456
0.132
0.725
0.5194
0.587
0.2782
0.4144
0.7226
0.1558
0.3716
0.893
0.4548
0.4132
0.8938
0.6772
0.669
0.9344
0.1068
0.839
0.7112
0.9688
0.141
0.9436
0.3854
0.9638
0.6302
0.3696
0.8084
0.4478
0.4366
0.1666
0.55
0.4888
0.5964
0.5978
0.2192
0.8008
0.3318
0.645
0.398
0.0518
0.0572
0.3212
0.3482
0.8128
0.505
0.3994
0.8622
0.7362
0.2254
0.5054
0.452
0.6148
0.9062
0.3576
0.523
0.9088
0.0896
0.5626
0.1588
0.6208
0.9606
0.4916
0.8954
0.3292
0.3852
0.6428
0.3248
0.02
0.3824
0.7852
0.1934
0.6516
0.3538
0.1186
0.0992
0.586
0.3746
0.784
0.1562
0.347
0.1974
0.957
0.456
0.6392
0.7386
0.584
0.0796
0.1842
0.5554
0.4464
0.9402
0.7058
0.9782
0.6532
0.643
0.364
0.7124
0.7546
0.4302
0.3134
0.028
0.4886
0.5718
0.0202
0.2558
0.8224
0.0814
0.9258
0.392
0.2144
0.872
0.3828
0.3152
0.9722
0.2928
0.1216
0.7594
0.4178
0.4868
0.999
0.7582
0.3712
0.3582
0.929
0.015
0.2384
0.7152
0.9226
0.4116
0.7364
0.7048
0.7144
0.2314
0.49
0.6074
0.3218
0.329
0.9202
0.7514
0.8828
0.825
0.557
0.2946
0.8936
0.489
0.4228
0.5124
0.568
0.066
0.4232
0.3224
0.246
0.3
0.1956
0.409
0.4946
0.1906
0.7164
0.7056
0.5932
0.6788
0.0384
0.7798
0.915
0.466
0.7606
0.468
0.1344
0.9828
0.1506
0.1102
0.6784
0.8054
0.4688
0.8256
0.1428
0.2732
0.2062
0.3702
0.2968
0.6788
0.1182
0.5738
0.977
0.7052
0.8264
0.2502
0.5892
0.9744
0.9262
0.6486
0.8766
0.0744
0.4244
0.0294
0.9468
0.5778
0.551
0.436
0.0498
0.8596
0.682
0.614
0.1948
0.389
0.3114
0.9766
0.9782
0.7186
0.0126
0.6172
0.685
0.354
0.5388
0.7538
0.253
0.0146
0.1062
0.379
0.0466
0.6392
0.1196
0.2524
0.6868
0.783
0.0124
0.63
0.9174
0.6398
0.1618
0.987
0.233
0.1298
0.0578
0.1406
0.7076
0.6172
0.4946
0.843
0.52
0.5288
0.6418
0.5102
0.4236
0.5142
0.0184
0.5128
0.2206
0.3806
0.1372
0.4896
0.6832
0.7654
0.8224
0.3228
0.2822
0.8346
0.666
0.207
0.5156
0.2868
0.9926
0.0056
0.04
0.7834
0.1218
0.2212
0.3192
0.304
0.9276
0.0788
0.0386
0.0884
0.8216
0.356
0.4116
0.687
0.6214
0.7662
0.9834
0.7582
0.5662
0.72
0.255
0.0434
0.937
0.4886
0.1136
0.6122
0.9154
0.3244
0.1718
0.3654
0.556
0.9386
0.2346
0.9178
0.8602
0.0548
0.7506
0.986
0.5338
0.115
0.7942
0.7304
0.0472
0.8324
0.615
0.9472
0.9144
0.6462
0.5112
0.6836
0.8796
0.958
0.4178
0.8466
0.5464
0.1682
0.2058
0.4138
0.8258
0.379
0.43
0.2494
0.1182
0.948
0.8668
0.0416
0.9754
0.551
0.4928
0.7816
0.071
0.9772
0.178
0.5354
0.6378
0.7388
0.876
0.0684
0.1894
0.6334
0.4616
0.1554
0.6532
0.1056
0.6164
0.263
0.2518
0.8312
0.0424
0.6368
0.1576
0.6694
0.633
0.9686
0.7506
0.7246
0.0376
0.9822
0.7312
0.1296
0.3388
0.397
0.8122
0.1848
0.8402
0.2928
0.7158
0.2018
0.3016
0.8406
0.2852
0.0122
0.5358
0.6508
0.9482
0.0318
0.9454
0.36
0.6254
0.5494
0.1528
0.2478
0.8518
0.4056
0.8964
0.3986
0.1496
0.0762
0.8692
0.4712
0.5882
0.9934
0.8454
0.6048
0.4032
0.5746
0.1062
0.6336
0.5258
0.8198
0.9452
0.4282
0.4084
0.4392


==> data/correctmodel1000.csv <==
0.0766
0.1334
0.5014
0.4296
0.9498
0.3628
0.4184
0.7086
0.1648
0.496
0.5532
0.3232
0.3188
0.6366
0.8088
0.1782
0.9062
0.545
0.8758
0.6452
0.238
0.4934
0.4936
0.1998
0.0494
0.4184
0.6574
0.8838
0.08
0.841
0.4516
0.7734
0.4934
0.607
0.0218
0.7362
0.5382
0.5924
0.445
0.3824
0.7532
0.9544
0.8742
0.739
0.3332
0.2134
0.3706
0.2594
0.1156
0.121
0.2214
0.2726
0.5806
0.735
0.3724
0.1402
0.4728
0.0782
0.0094
0.9072
0.3244
0.845
0.7716
0.8512
0.7884
0.3948
0.8322
0.1378
0.5986
0.6976
0.5854
0.8382
0.916
0.584
0.021
0.571
0.6518
0.927
0.6724
0.5
0.0178
0.3628
0.532
0.1408
0.7996
0.6534
0.1896
0.2706
0.1904
0.1184
0.9344
0.9758
0.9808
0.1266
0.8094
0.9436
0.6054
0.7664
0.812
0.9104
0.0618
0.821
0.745
0.0966
0.2652
0.544
0.206
0.9694
0.8522
0.975
0.205
0.0158
0.6276
0.8346
0.138
0.0676
0.259
0.8524
0.0234
0.0708
0.5912
0.1892
0.5428
0.9116
0.4156
0.525
0.85
0.5844
0.4572
0.198
0.4508
0.9554
0.4516
0.9616
0.221
0.219
0.7932
0.977
0.6588
0.9698
0.6842
0.5136
0.5586
0.8364
0.3196
0.029
0.3634
0.0914
0.8836
0.8694
0.9478
0.0268
0.7616
0.4766
0.6418
0.5918
0.8894
0.9836
0.7178
0.009
0.698
0.708
0.1018
0.2164
0.3456
0.0414
0.915
0.6968
0.5794
0.0522
0.7462
0.514
0.1234
0.0768
0.6984
0.552
0.3942
0.6066
0.124
0.0882
0.9092
0.961
0.0746
0.7014
0.0622
0.0636
0.871
0.1336
0.788
0.6456
0.7476
0.72
0.31
0.2268
0.5928
0.7954
0.3844
0.813
0.9666
0.8042
0.8068
0.6514
0.6986
0.9486
0.893
0.9514
0.6252
0.0826
0.9112
0.3002
0.078
0.6242
0.7472
0.777
0.0568
0.2374
0.9832
0.1862
0.2774
0.1948
0.2932
0.823
0.5438
0.5286
0.382
0.3168
0.3002
0.2356
0.2688
0.4176
0.419
0.7284
0.8622
0.3894
0.016
0.232
0.807
0.7748
0.7996
0.5938
0.6026
0.8768
0.0094
0.5794
0.3194
0.047
0.251
0.1116
0.4538
0.8534
0.307
0.875
0.753
0.5618
0.149
0.5168
0.7312
0.1306
0.9578
0.5804
0.196
0.5042
0.3556
0.3942
0.6034
0.1784
0.7364
0.75
0.8606
0.38
0.2252
0.6456
0.0526
0.0032
0.7898
0.8018
0.37
0.4446
0.4126
0.928
0.2112
0.8744
0.7316
0.738
0.339
0.1912
0.8986
0.8782
0.3984
0.9604
0.1426
0.568
0.0394
0.335
0.7364
0.2228
0.4826
0.0186
0.1866
0.3312
0.0964
0.671
0.9172
0.9432
0.2666
0.9658
0.856
0.0404
0.4134
0.9112
0.8664
0.5492
0.2022
0.9446
0.1566
0.3698
0.3258
0.8594
0.7118
0.831
0.0422
0.4258
0.2312
0.3684
0.9894
0.4748
0.3668
0.8222
0.697
0.6086
0.9522
0.402
0.843
0.2206
0.8458
0.329
0.0888
0.418
0.893
0.8934
0.3616
0.7734
0.9774
0.6238
0.8142
0.2812
0.8012
0.691
0.2962
0.9632
0.398
0.4002
0.4358
0.8484
0.5164
0.4352
0.4874
0.7758
0.5928
0.9572
0.0528
0.2782
0.4506
0.4092
0.5814
0.5314
0.6584
0.8946
0.2186
0.2898
0.7636
0.1836
0.6888
0.1832
0.8656
0.739
0.9014
0.6338
0.0784
0.7578
0.5502
0.1936
0.729
0.3168
0.3496
0.7942
0.2512
0.7372
0.2588
0.0272
0.509
0.3812
0.9312
0.7912
0.9096
0.2034
0.5644
0.385
0.9574
0.514
0.1062
0.6704
0.351
0.4742
0.9752
0.6556
0.6328
0.1558
0.3606
0.7052
0.782
0.1134
0.6374
0.1542
0.6164
0.7434
0.3812
0.637
0.3902
0.9542
0.835
0.0008
0.9314
0.3308
0.9554
0.6178
0.6452
0.9044
0.3136
0.3314
0.012
0.0508
0.8216
0.7378
0.7162
0.2622
0.4348
0.8178
0.0472
0.6136
0.0814
0.5916
0.4756
0.6822
0.1968
0.2038
0.06
0.1798
0.0674
0.9076
0.4784
0.2016
0.1606
0.666
0.9414
0.2698
0.6536
0.937
0.9456
0.8476
0.1926
0.61
0.2148
0.08
0.7218
0.9142
0.4406
0.8896
0.8376
0.803
0.13
0.787
0.943
0.2854
0.0494
0.252
0.3408
0.8644
0.3988
0.3684
0.7932
0.4652
0.843
0.4424
0.4012
0.3262
0.5828
0.6916
0.3752
0.4286
0.2034
0.5736
0.4846
0.7934
0.2488
0.873
0.7322
0.4794
0.6794
0.3808
0.9622
0.9286
0.3222
0.247
0.1558
0.778
0.8924
0.2196
0.6098
0.6346
0.8842
0.0228
0.4128
0.9072
0.8518
0.1342
0.48
0.4758
0.7154
0.088
0.9356
0.2292
0.3834
0.3842
0.6366
0.6366
0.6538
0.1164
0.7758
0.077
0.3184
0.8302
0.1022
0.8528
0.485
0.2048
0.7916
0.441
0.2736
0.2404
0.328
0.9138
0.7444
0.4344
0.9746
0.4478
0.5416
0.9262
0.4576
0.8316
0.2786
0.4286
0.44
0.583
0.9134
0.2088
0.5914
0.7528
0.6124
0.9756
0.4292
0.8796
0.4494
0.7914
0.668
0.9388
0.8004
0.1078
0.1514
0.512
0.1096
0.621
0.9974
0.5954
0.1024
0.4494
0.8262
0.381
0.2018
0.9548
0.6946
0.4116
0.834
0.8282
0.0342
0.0488
0.9632
0.7558
0.8868
0.5982
0.4502
0.0264
0.2226
0.8694
0.8178
0.373
0.3132
0.9654
0.8664
0.3196
0.027
0.578
0.514
0.9506
0.9296
0.848
0.5906
0.0704
0.3058
0.5086
0.7246
0.69
0.277
0.7258
0.4742
0.5458
0.8128
0.7014
0.841
0.8672
0.352
0.0774
0.6908
0.459
0.2512
0.5596
0.315
0.0244
0.787
0.4006
0.6296
0.6082
0.2574
0.3686
0.02
0.7778
0.7374
0.8194
0.7978
0.6822
0.9502
0.563
0.2236
0.8654
0.248
0.7358
0.0496
0.9072
0.6556
0.5928
0.4186
0.286
0.0496
0.997
0.3564
0.5062
0.7304
0.8138
0.9318
0.8948
0.0164
0.0646
0.4036
0.6328
0.4288
0.5118
0.4152
0.9346
0.1096
0.8596
0.6262
0.3396
0.7612
0.2272
0.3554
0.8272
0.1844
0.8534
0.3412
0.213
0.4854
0.9378
0.1916
0.891
0.9102
0.5818
0.6604
0.6546
0.0604
0.2068
0.0576
0.518
0.3504
0.492
0.2678
0.2606
0.2236
0.7378
0.317
0.2378
0.3092
0.5684
0.244
0.5248
0.582
0.945
0.4598
0.4678
0.969
0.2394
0.2852
0.363
0.3244
0.2684
0.9944
0.825
0.9764
0.9204
0.1258
0.8586
0.942
0.7374
0.5408
0.5912
0.2324
0.399
0.434
0.0468
0.1202
0.1368
0.9568
0.8806
0.9932
0.2834
0.9352
0.41
0.1552
0.2462
0.8504
0.292
0.7122
0.9092
0.4868
0.1478
0.9226
0.7766
0.3562
0.5442
0.301
0.7696
0.895
0.4182
0.2574
0.6556
0.8766
0.3428
0.4064
0.2168
0.1942
0.1156
0.066
0.4
0.099
0.6084
0.5856
0.6064
0.9216
0.1022
0.848
0.3624
0.9438
0.6074
0.0214
0.5886
0.889
0.847
0.9232
0.2964
0.5444
0.5496
0.3674
0.2932
0.523
0.0992
0.8866
0.6856
0.7024
0.4608
0.1948
0.6706
0.067
0.8796
0.201
0.572
0.2068
0.4952
0.0366
0.3014
0.6556
0.4884
0.6222
0.0824
0.2224
0.626
0.9806
0.2266
0.4598
0.9048
0.8538
0.4606
0.1958
0.624
0.8178
0.4698
0.2234
0.5734
0.8282
0.644
0.1096
0.5156
0.1102
0.2092
0.821
0.8196
0.0442
0.4422
0.2368
0.4056
0.9094
0.9968
0.2604
0.9804
0.885
0.356
0.5878
0.6708
0.5986
0.8618
0.467
0.3778
0.106
0.5762
0.005
0.0692
0.9454
0.8662
0.0898
0.7084
0.2956
0.0302
0.1134
0.4842
0.3922
0.6364
0.5688
0.1598
0.813
0.9464
0.0866
0.744
0.0142
0.407
0.3266
0.0064
0.401
0.562
0.401
0.3454
0.2092
0.5248
0.833
0.5194
0.43
0.896
0.1808
0.1652
0.2092
0.232
0.1924
0.094
0.0828
0.2226
0.6404
0.0828
0.4274
0.3274
0.6294
0.6404
0.3292
0.3034
0.1286
0.1818
0.6582
0.1058
0.2808
0.659
0.543
0.6072
0.0382
0.3482
0.536
0.475
0.1818
0.8492
0.3936
0.3348
0.2078
0.5626
0.315
0.2424
0.4998
0.7536
0.7202
0.3642
0.3352
0.6804
0.7024
0.7632
0.9306
0.3856
0.8914
0.6012
0.5018
0.9562
0.7156
0.4106
0.256
0.3806
0.4568
0.984
0.353
0.3118
0.0514
0.8494
0.2642
0.8994
0.032
0.3826
0.4304
0.927
0.4848
0.8184
0.6954
0.0892
0.5656
0.6734
0.1502
0.1456
0.8076
0.3924
0.9702
0.5018
0.4684
0.5794
0.569
0.5002
0.9832
0.6302
0.734
0.8756
0.3568
0.6044
0.292
0.8114
0.6992
0.9108
0.5214
0.0422
0.9124
0.6268
0.915
0.1044
0.7154
0.0762
0.5378
0.3448
0.8022
0.7642
0.1422
0.1872
0.5108
0.3394
0.6688
0.373
0.8584
0.6722
0.6914
0.8032
0.0358
0.6376
0.5634
0.8262
0.1722
0.9436
0.2826
0.7246
0.4952
0.1912
0.22
0.3856


==> data/lb_1_10.csv <==
1.311443519362733845e-01
3.592986024938815692e-02
1.691900694930987825e-01
2.584624027160133952e-01
4.464819340493726418e-01
2.255356636815381011e-01
1.962293551219469467e-01
3.703034702369903952e-01
3.013809507292612988e-01
8.522706149914205387e-02
2.546881173093862305e-02
6.207525746988262760e-02
7.922364107764655605e-01
1.742918272878923869e-02
7.249031741708017451e-01
6.795070300929797469e-01
2.096892417294877742e-01
1.870756596634537416e-01
2.917745686945898420e-01
2.588519924647436632e-01
4.253129960994342929e-01
7.755013423999395084e-01
8.787551627960754619e-02
9.353780565420521942e-02
5.396493942572972990e-01
3.800687186548992180e-01
6.611773899398334375e-01
4.415210793380857091e-01
8.680554729182501372e-01
2.098677695144031130e-01
1.938938680682686932e-01
7.593746279110988873e-01
3.104133876438267547e-01
3.145775125802301453e-01
1.624078429554249858e-01
5.829507854682630663e-01
8.238186104358324879e-01
4.060783134808909622e-01
5.131478426576139285e-01
3.704662393245561347e-02
6.651723254174497502e-01
1.608605140329981698e-01
5.503972641300425295e-03
8.913752197853239689e-01
1.297493818768005180e-01
3.331467640178875644e-02
4.472058338601232474e-01
6.544143083429319052e-01
5.922713045763856599e-01
7.970957918588330582e-01
2.150992791345397448e-01
5.974132289835387688e-01
1.492878792082834583e-01
6.251786044396501207e-02
2.318830258941950717e-01
7.108318058142026885e-02
3.133171598990240891e-01
8.193218914251902962e-01
9.591727114570488544e-01
3.046885779027583840e-01
6.375539450011753484e-01
5.025075454050276225e-02
3.450280083407306631e-01
8.595204690297120198e-02
9.223170298353681185e-01
7.462585581720314609e-01
5.791478156311595793e-01
8.158915599609861680e-01
4.402522281335090604e-01
5.590993917603144236e-01
7.236405837109438632e-02
6.245298781407857547e-01
5.579149151046765009e-01
8.337653861616112216e-03
8.108724867162642180e-01
1.214405163245950714e-01
4.738744010568559650e-01
2.725603629781117032e-01
6.801092693060714067e-01
4.107859478216728810e-01
3.536554895657584296e-01
6.609427848802023053e-01
2.855950584453819108e-01
6.057641482273090627e-01
5.470833352462209920e-01
5.478182082291219723e-01
4.113232271687931041e-01
4.283124708291685678e-02
3.957674079266466638e-01
2.906688254529538051e-01
9.273201809269893126e-02
3.250779835069790291e-01
6.893179239466316055e-01
3.832882827712572604e-01
8.504103013131920630e-01
4.680477986632727294e-01
4.561218847141594868e-01
7.398630960620096175e-01
1.671518021653763952e-01
3.499366032978417085e-01


==> data/lb_1_100.csv <==
9.156783026823962501e-01
6.464080588996630183e-01
4.404510729525956680e-01
7.926892480064169355e-01
5.877720674379072197e-01
7.294939348655451461e-01
2.807195933061013005e-02
6.452694816056741001e-01
8.563333701326973912e-01
3.740764991700284980e-01
6.120844964948601863e-02
1.858721906702943683e-01
3.453057973407049897e-01
4.568818912187864179e-01
5.726904023813395028e-02
7.011426000818454796e-02
6.549347453817007114e-01
6.182151966597376758e-01
1.969722360552506046e-01
4.473297720138180722e-02
5.647062334477248591e-02
4.209004682413871601e-01
6.817340841542505192e-01
9.939994850070732468e-02
2.945274370137662689e-02
9.941869330994788090e-01
6.082703155315845045e-01
1.945537490081920007e-01
9.725770016601942292e-02
3.513936103274297729e-01
1.866712181293490591e-01
6.210779521829210559e-01
2.073025442440038502e-01
3.826133930457196186e-01
4.906837653059276105e-01
7.217800986148462661e-01
7.810029758883650919e-01
9.330863110074496536e-01
1.547151170520875141e-01
2.365619664203300054e-02
6.656609612812030008e-01
1.948619122403569826e-01
7.997347273167476622e-02
5.784205014104748521e-01
3.906275739788316326e-01
2.469772955093763045e-03
5.004930088568726454e-03
4.784608689497419354e-01
3.532099715706333853e-01
1.336461667373542994e-01
2.529365127302656280e-01
8.373345582030267131e-02
9.400839489944615712e-01
4.322514751551396195e-01
4.024387173368833004e-01
4.385902102765261157e-01
5.036903289182412813e-01
6.451273204036012121e-02
5.702625981746678452e-02
9.556220789378433444e-02
1.126795998208609539e-01
4.527497930172245111e-01
2.074217229817598707e-01
1.716992524288077915e-01
5.283439500963171831e-02
1.029445445423079475e-01
1.783671508262145711e-01
3.326442400725082571e-01
6.230182729749803583e-01
1.622905265641677586e-01
2.160054150502297432e-01
5.207582239560131221e-01
6.287597720760079723e-01
3.816154753606952887e-01
3.104502654028404862e-01
4.930060470873689482e-01
3.293426410100203094e-01
1.104260954977098752e-02
8.442182168372578399e-01
1.363021570486400158e-02
7.276286040720084669e-01
4.296893303127562458e-01
2.581636482904399177e-01
4.298321348975433498e-01
6.150490901278771183e-02
9.077901648699796544e-01
3.200039968162289306e-01
1.794031329824030685e-02
8.587020589774374546e-02
1.264106231963491034e-01
2.086752873401933606e-01
5.533190098905257370e-01
3.580998018092846902e-01
5.617280972420420904e-01
9.094147103022509615e-02
8.998859957309590651e-01
6.414311472058975561e-01
4.009083499050727362e-01
4.640032406682957911e-01
5.139682597077510628e-02


==> data/lb_1_1000.csv <==
4.116965837324138011e-02
4.658611842889293087e-05
2.892370495944307507e-02
1.424208953154904034e-02
8.282814771801705334e-04
1.519111391245719922e-03
1.196959110161266437e-05
1.005728663905358644e-06
9.399899554687896064e-03
1.951282402492392487e-01
1.092003697989452071e-03
1.107645133681594007e-01
1.658293685261602590e-04
4.476789490475141520e-04
8.899205114842412279e-02
2.659026499588279524e-02
1.667186181331103967e-07
2.414190805137262918e-01
1.674125556219363542e-02
7.918765902030111548e-03
1.005765531934451618e-01
2.361639591080774148e-01
7.372834269642303262e-03
2.696559495106609639e-02
1.505676919581866446e-02
4.476409459135410884e-03
1.384343586618985711e-05
3.580291144877900678e-05
3.115617177960081641e-01
2.280704062795901876e-05
7.133827859081498524e-02
3.359279293689465540e-02
1.680498545748587702e-03
8.227912978417739609e-02
4.582929366041543773e-04
5.983330021095523144e-03
3.008853459608595848e-02
1.198613306335305495e-03
1.038499593070575377e-01
2.004319821302726901e-01
6.642588114470493466e-04
6.317547013568236558e-03
7.912365949928057418e-04
4.071603232502774006e-05
1.170342435441621420e-01
5.293628515569781534e-02
3.362899440304545351e-04
9.477969806802786223e-01
1.778673838941591256e-03
9.993066836703201616e-04
2.146845631194005399e-02
1.818786414591433420e-03
9.648289433731305209e-04
8.553840696756687123e-06
3.066526004436094244e-01
6.227979466428468225e-02
1.035480514833153620e-03
5.256420316851329044e-02
1.516612748065104821e-02
1.334997127118042748e-03
1.869289356352632492e-02
5.616021770778911737e-03
2.532705730563067359e-02
3.313175800667700344e-04
7.256277330927429770e-02
8.131510580670631150e-03
9.351497351368087685e-03
1.566109316582742217e-03
7.816108861759984983e-02
1.066916954261294403e-01
4.312046439823302713e-03
7.025137178200413501e-04
1.705550782957754308e-04
1.463887955682618980e-02
1.439414284323318194e-01
6.352164333489618286e-05
6.130694644341194710e-02
6.416663230772656767e-02
7.270353632135018174e-04
4.434612713331386180e-01
8.020892545871016743e-03
1.936896864815770281e-01
1.749514392706208454e-03
1.645605642443970229e-02
1.074561339531321380e-04
7.682602961001094855e-05
1.881779047753140421e-02
3.292117730286259203e-03
1.483907243362612149e-01
6.901888093890917730e-05
4.067969071033905593e-03
1.320764197897794645e-02
1.318036077702311459e-03
2.711003591830651871e-02
1.640457469627376597e-03
5.164657535972061453e-04
1.376859761535572657e-01
1.434925996943137161e-02
1.772236041963637376e-04
5.363964183134450892e-03


==> data/wrongclass10.csv <==
0.2134
0.2412
0.347
0.2636
0.3994
0.3142
0.4972
0.2506
0.406
0.3048
0.2
0.597
0.4352
0.3396
0.2756
0.2918
0.2928
0.5048
0.4534
0.299
0.622
0.5552
0.2798
0.3448
0.2306
0.1744
0.4264
0.469
0.2552
0.2504
0.4044
0.4144
0.37
0.3322
0.5108
0.3394
0.1946
0.2542
0.3454
0.39
0.429
0.2754
0.4146
0.287
0.3294
0.4712
0.5514
0.3734
0.2294
0.3562
0.3106
0.3056
0.4452
0.4192
0.4468
0.3008
0.231
0.183
0.28
0.2004
0.322
0.3018
0.2516
0.3314
0.289
0.2996
0.368
0.2514
0.1924
0.4336
0.1808
0.45
0.2742
0.377
0.2352
0.4126
0.4426
0.2236
0.1928
0.4296
0.3146
0.323
0.4914
0.2852
0.3254
0.2434
0.4276
0.2822
0.3812
0.3138
0.2512
0.453
0.2464
0.2662
0.2934
0.4054
0.467
0.2916
0.2452
0.2354
0.255
0.297
0.2918
0.2838
0.371
0.229
0.4108
0.249
0.2218
0.381
0.2858
0.5342
0.5794
0.3654
0.4208
0.3526
0.312
0.302
0.2696
0.2348
0.448
0.3644
0.222
0.3208
0.3156
0.2976
0.2618
0.258
0.4618
0.4126
0.357
0.1732
0.3236
0.3156
0.1944
0.4254
0.619
0.244
0.3836
0.365
0.344
0.4186
0.327
0.2694
0.3762
0.1538
0.3928
0.3008
0.1474
0.2044
0.2698
0.1522
0.2538
0.3738
0.3782
0.4168
0.4714
0.6274
0.1478
0.5402
0.2744
0.364
0.221
0.5012
0.2814
0.1534
0.4296
0.2266
0.3704
0.371
0.3162
0.3182
0.2762
0.2212
0.2326
0.2022
0.1802
0.4406
0.2858
0.527
0.5096
0.3684
0.2688
0.3064
0.4102
0.29
0.2304
0.4716
0.2458
0.4912
0.2556
0.2978
0.2912
0.4688
0.4248
0.5148
0.1798
0.2496
0.2442
0.2556
0.4012
0.4072
0.2476
0.3594
0.2402
0.34
0.1156
0.1746
0.4742
0.18
0.3222
0.2608
0.2182
0.2024
0.39
0.3848
0.2192
0.488
0.3132
0.5786
0.28
0.3856
0.4074
0.3764
0.207
0.3008
0.184
0.2566
0.2318
0.2426
0.2778
0.1602
0.2556
0.3152
0.258
0.3318
0.3408
0.199
0.403
0.1734
0.2834
0.3084
0.4606
0.3424
0.3606
0.4834
0.212
0.253
0.296
0.2586
0.3818
0.25
0.125
0.308
0.6034
0.2954
0.3642
0.1554
0.3482
0.3874
0.332
0.3714
0.2604
0.3608
0.3414
0.3866
0.2824
0.371
0.3096
0.349
0.1914
0.2382
0.1896
0.223
0.2988
0.3534
0.1852
0.2878
0.3854
0.3278
0.3566
0.349
0.338
0.3096
0.5982
0.2968
0.3408
0.2826
0.3542
0.1884
0.2156
0.231
0.3974
0.1402
0.425
0.4036
0.1732
0.3642
0.2344
0.4234
0.342
0.2474
0.5164
0.3512
0.22
0.2356
0.134
0.404
0.3788
0.205
0.3582
0.3322
0.3364
0.2708
0.4238
0.341
0.3016
0.3402
0.2468
0.34
0.227
0.2102
0.5096
0.3804
0.2696
0.4554
0.3806
0.319
0.3802
0.3378
0.2664
0.317
0.426
0.1906
0.4076
0.3522
0.2616
0.1974
0.2614
0.2094
0.2308
0.466
0.3278
0.2112
0.275
0.3478
0.1724
0.2372
0.429
0.2562
0.535
0.4348
0.3324
0.3538
0.445
0.3438
0.282
0.1812
0.338
0.2404
0.2894
0.2764
0.4306
0.3864
0.2168
0.1788
0.3162
0.278
0.345
0.3866
0.3542
0.2138
0.2296
0.443
0.2644
0.2698
0.2644
0.4124
0.364
0.333
0.3974
0.3214
0.3986
0.3156
0.2716
0.3504
0.3404
0.433
0.3718
0.4766
0.3202
0.3164
0.386
0.2556
0.3784
0.3164
0.1716
0.2378
0.185
0.2434
0.3892
0.2002
0.3054
0.4232
0.3974
0.517
0.3456
0.3184
0.3192
0.3326
0.2994
0.27
0.2206
0.375
0.2722
0.292
0.326
0.2792
0.4028
0.4626
0.3166
0.2034
0.249
0.3816
0.3372
0.4186
0.1228
0.32
0.24
0.4328
0.251
0.244
0.2564
0.2486
0.279
0.3166
0.3276
0.3838
0.3432
0.3798
0.3418
0.37
0.2958
0.2116
0.3394
0.3786
0.6446
0.329
0.2738
0.2414
0.4246
0.2124
0.3904
0.2178
0.304
0.3068
0.4054
0.2566
0.1168
0.2778
0.313
0.3264
0.1784
0.3934
0.3342
0.516
0.1716
0.288
0.284
0.3262
0.2372
0.398
0.2516
0.4682
0.3996
0.3266
0.355
0.295
0.2332
0.4794
0.4344
0.3908
0.2534
0.3498
0.4256
0.3368
0.308
0.2824
0.2742
0.144
0.2298
0.298
0.2362
0.3696
0.4688
0.2812
0.3904
0.4806
0.2336
0.5186
0.2902
0.2458
0.4178
0.3348
0.3528
0.4884
0.428
0.3096
0.2912
0.2238
0.3682
0.3868
0.4384
0.2634
0.4424
0.2588
0.2566
0.1994
0.321
0.264
0.335
0.3196
0.3096
0.5336
0.4492
0.2036
0.257
0.3594
0.2232
0.307
0.242
0.2676
0.4996
0.2562
0.2824
0.3368
0.2088
0.3658
0.2578
0.2184
0.2958
0.2802
0.3232
0.2162
0.2458
0.3636
0.4062
0.4116
0.1854
0.2838
0.3218
0.3444
0.2798
0.2566
0.195
0.2404
0.2602
0.3264
0.235
0.4346
0.2874
0.3328
0.31
0.3558
0.2302
0.2922
0.2812
0.1644
0.3682
0.34
0.2754
0.338
0.2692
0.4028
0.4772
0.215
0.331
0.2528
0.3354
0.2398
0.3918
0.1592
0.3618
0.2072
0.3236
0.3106
0.2296
0.6016
0.3274
0.3248
0.536
0.2082
0.1756
0.4064
0.283
0.3072
0.1916
0.5126
0.1928
0.3982
0.3016
0.2536
0.3186
0.23
0.5668
0.4082
0.3582
0.3254
0.3842
0.438
0.4718
0.3932
0.1672
0.3228
0.3556
0.2872
0.253
0.2508
0.2004
0.4902
0.285
0.2466
0.36
0.1994
0.3844
0.3832
0.437
0.4548
0.3404
0.4722
0.3272
0.528
0.3574
0.3352
0.2978
0.5218
0.367
0.57
0.4116
0.4294
0.3094
0.2732
0.2704
0.3694
0.2562
0.2564
0.453
0.4486
0.2768
0.2682
0.199
0.253
0.4118
0.3786
0.3546
0.1474
0.5242
0.3698
0.163
0.2184
0.2598
0.4078
0.1904
0.204
0.3862
0.2716
0.4022
0.2942
0.2678
0.2596
0.1972
0.2824
0.3418
0.1614
0.324
0.2838
0.5158
0.2594
0.4102
0.2612
0.3464
0.2594
0.3504
0.304
0.5098
0.3936
0.3718
0.2256
0.1306
0.4246
0.2594
0.2774
0.3952
0.5726
0.3238
0.2156
0.3952
0.5346
0.4522
0.3586
0.228
0.259
0.3424
0.4012
0.2326
0.3006
0.2932
0.317
0.2842
0.2484
0.2894
0.3314
0.2728
0.3394
0.2828
0.3982
0.2608
0.334
0.256
0.4288
0.4592
0.1894
0.5112
0.2858
0.3804
0.235
0.1982
0.3722
0.483
0.435
0.2458
0.224
0.4124
0.209
0.3606
0.306
0.3092
0.1696
0.4052
0.3282
0.253
0.2864
0.4356
0.3418
0.2562
0.2268
0.2718
0.3332
0.2578
0.4724
0.2588
0.504
0.3246
0.2848
0.234
0.238
0.4922
0.4752
0.2686
0.423
0.3028
0.3936
0.2524
0.2298
0.3056
0.2006
0.4362
0.25
0.2014
0.3498
0.2004
0.4854
0.4354
0.4874
0.3828
0.1382
0.3772
0.2214
0.2874
0.408
0.2434
0.383
0.3224
0.2294
0.281
0.219
0.2716
0.2652
0.3046
0.5368
0.3102
0.2996
0.269
0.327
0.4164
0.2834
0.3062
0.2634
0.226
0.4808
0.3006
0.268
0.2904
0.437
0.3246
0.3956
0.1952
0.296
0.2634
0.3362
0.25
0.4052
0.2962
0.5354
0.3874
0.2762
0.2446
0.2518
0.4448
0.1564
0.5242
0.4472
0.5492
0.5314
0.3606
0.2398
0.2888
0.443
0.4852
0.2736
0.2672
0.275
0.191
0.2546
0.5006
0.171
0.304
0.334
0.4
0.2226
0.329
0.2674
0.383
0.2836
0.4324
0.2146
0.3088
0.3298
0.2858
0.193
0.2856
0.1626
0.2992
0.541
0.3198
0.35
0.1988
0.2492
0.2994
0.297
0.2778
0.2468
0.308
0.45
0.281
0.3232
0.1454
0.2546
0.3456
0.2434
0.478
0.3344
0.4516
0.2944
0.2738
0.3924
0.3326
0.318
0.2748
0.3952
0.2648
0.3406
0.3396
0.371
0.2892
0.3386
0.2618
0.3838
0.427
0.5302
0.289
0.33
0.375
0.2556
0.383
0.4188
0.287
0.2032
0.1788
0.2744
0.1924
0.3598
0.4294
0.4002
0.3176
0.1526
0.252
0.331
0.2112
0.24
0.4668
0.3534
0.317
0.4412
0.2446
0.1984
0.402
0.5398
0.4704
0.3494
0.3046
0.215
0.3584
0.421
0.228
0.2484
0.401
0.449
0.4246
0.2582
0.4796
0.187
0.2766
0.487
0.2308
0.2354
0.5198
0.2332
0.3616
0.3202
0.2362
0.381
0.3004
0.1158
0.3496
0.1704
0.3338
0.4638
0.2392
0.3054
0.2436
0.2794
0.3592
0.5558
0.2434
0.2426
0.2804
0.3774
0.2196
0.1856
0.2
0.2958
0.1494
0.309
0.176
0.3392
0.3524
0.3752
0.4288
0.3162
0.2454
0.2158
0.4728
0.3148
0.2874
0.2742
0.2436
0.1896
0.3104
0.5428
0.4138
0.2682
0.1602
0.4496
0.4654
0.5406
0.311
0.386
0.3976
0.2942
0.289
0.3516
0.3386
0.295
0.3128
0.3934
0.147
0.2764
0.382
0.237


==> data/wrongclass100.csv <==
0.0422
0.0282
0.0878
0.0192
0.0584
0.0344
0.0122
0.0222
0.0196
0.065
0.03
0.0596
0.0166
0.0194
0.0484
0.0098
0.0198
0.1506
0.035
0.0324
0.0902
0.0174
0.022
0.0248
0.0282
0.037
0.017
0.024
0.0514
0.056
0.0302
0.0228
0.042
0.0654
0.0124
0.017
0.044
0.0166
0.0378
0.0034
0.0092
0.0348
0.002
0.0198
0.034
0.0008
0.0514
0.0076
0.0722
0.0506
0.0058
0.0286
0.0126
0.0118
0.0362
0.0674
0.0098
0.0612
0.1084
0.0528
0.0256
0.0108
0.0178
0.0226
0.0454
0.042
0.0526
0.0478
0.0266
0.0334
0.0382
0.0238
0.0344
0.0902
0.0952
0.0168
0.0032
0.0218
0.0138
0.0298
0.0338
0.0378
0.071
0.0294
0.0106
0.0138
0.031
0.0212
0.0164
0.0592
0.0084
0.014
0.1086
0.0202
0.0284
0.0204
0.0194
0.0498
0.0654
0.0208
0.0292
0.0364
0.0118
0.0754
0.0234
0.0398
0.0464
0.0174
0.0676
0.031
0.035
0.0528
0.0346
0.012
0.091
0.0266
0.0578
0.0182
0.0206
0.1086
0.025
0.0122
0.0502
0.0202
0.0356
0.0082
0.112
0.0526
0.0254
0.0722
0.1292
0.0162
0.076
0.0926
0.107
0.0226
0.0384
0.0882
0.039
0.0168
0.0386
0.0214
0.0276
0.0322
0.0174
0.0172
0.1566
0.0204
0.0176
0.0074
0.0692
0.0252
0.0332
0.0376
0.1284
0.0118
0.0224
0.1172
0.014
0.0528
0.0226
0.0112
0.075
0.0914
0.014
0.0854
0.0918
0.0902
0.021
0.0302
0.0774
0.0524
0.012
0.0164
0.0314
0.0294
0.0148
0.0344
0.0596
0.0522
0.0228
0.0136
0.0592
0.0456
0.0398
0.0152
0.0418
0.0192
0.0456
0.0364
0.0696
0.0238
0.0656
0.0362
0.0756
0.0164
0.0454
0.0548
0.02
0.0638
0.1374
0.0418
0.045
0.0118
0.024
0.036
0.045
0.0224
0.019
0.0432
0.0874
0.0316
0.0214
0.0218
0.052
0.0336
0.0168
0.0398
0.0094
0.0554
0.0536
0.0398
0.059
0.0438
0.0834
0.037
0.0232
0.0218
0.0042
0.0218
0.0258
0.0378
0.0298
0.0444
0.02
0.0452
0.029
0.0118
0.0204
0.043
0.0042
0.0352
0.0548
0.0422
0.0442
0.0232
0.0084
0.0298
0.0072
0.0534
0.0048
0.027
0.0094
0.0356
0.0042
0.0578
0.0462
0.0798
0.0096
0.0584
0.0654
0.0178
0.0132
0.0082
0.0356
0.0216
0.0672
0.035
0.035
0.0074
0.0284
0.0564
0.0446
0.0214
0.0326
0.0018
0.0188
0.0564
0.0528
0.0146
0.0348
0.0252
0.0526
0.0128
0.0046
0.0112
0.0198
0.0184
0.086
0.0394
0.0324
0.0252
0.0412
0.0178
0.0128
0.1058
0.012
0.0246
0.0112
0.0408
0.0378
0.0204
0.0502
0.0582
0.0208
0.0364
0.0406
0.0344
0.0768
0.0576
0.0096
0.0304
0.078
0.0316
0.0288
0.0094
0.0144
0.0324
0.0378
0.0106
0.105
0.0448
0.06
0.007
0.0474
0.0072
0.0304
0.053
0.017
0.0838
0.0814
0.008
0.04
0.0298
0.0264
0.1444
0.0956
0.0474
0.007
0.067
0.0224
0.021
0.04
0.0232
0.036
0.0128
0.0288
0.0462
0.075
0.032
0.0314
0.0302
0.1628
0.0078
0.0246
0.0498
0.0064
0.0148
0.093
0.0296
0.0318
0.0178
0.1198
0.0074
0.081
0.0216
0.0098
0.0796
0.0036
0.0294
0.0294
0.0866
0.0552
0.0148
0.1766
0.0082
0.0264
0.054
0.0084
0.0188
0.0162
0.0104
0.0062
0.0064
0.0574
0.024
0.0074
0.0158
0.0402
0.0542
0.0276
0.0196
0.0862
0.0348
0.014
0.006
0.0376
0.0648
0.0204
0.024
0.0464
0.027
0.0348
0.0086
0.1052
0.0828
0.024
0.0348
0.06
0.0196
0.0108
0.0126
0.0624
0.0018
0.0232
0.0324
0.0206
0.068
0.0694
0.0596
0.0286
0.0388
0.0162
0.0954
0.008
0.0406
0.136
0.0468
0.056
0.067
0.02
0.0382
0.014
0.025
0.0614
0.0054
0.033
0.02
0.1086
0.0132
0.0342
0.1152
0.038
0.0136
0.0374
0.059
0.0512
0.0162
0.0374
0.0422
0.1324
0.018
0.0108
0.0436
0.01
0.0252
0.0278
0.0222
0.0228
0.0158
0.0426
0.038
0.0238
0.0718
0.0408
0.0402
0.053
0.0476
0.0266
0.0192
0.0204
0.0986
0.0224
0.0226
0.0314
0.0442
0.0086
0.0538
0.0628
0.0166
0.0336
0.035
0.028
0.0538
0.0014
0.0838
0.0238
0.079
0.0292
0.0024
0.0164
0.0462
0.0102
0.0046
0.0584
0.0148
0.0364
0.0454
0.0248
0.0096
0.008
0.042
0.0314
0.061
0.0358
0.0358
0.025
0.076
0.007
0.0128
0.0314
0.0112
0.071
0.0162
0.0348
0.0432
0.0112
0.0228
0.0232
0.0238
0.0526
0.0048
0.0056
0.019
0.0462
0.0858
0.0074
0.014
0.055
0.036
0.022
0.0826
0.054
0.0396
0.0312
0.027
0.036
0.0346
0.0612
0.0478
0.0264
0.0024
0.0598
0.0076
0.086
0.0222
0.015
0.0172
0.0188
0.0114
0.072
0.1478
0.0226
0.1528
0.0234
0.08
0.0176
0.0256
0.0406
0.015
0.0128
0.0306
0.1168
0.0108
0.0418
0.011
0.0226
0.024
0.0234
0.0432
0.037
0.0204
0.0144
0.036
0.0332
0.0642
0.043
0.1476
0.042
0.0354
0.0252
0.0534
0.0612
0.01
0.0328
0.0318
0.0044
0.062
0.0218
0.099
0.033
0.0066
0.0324
0.1096
0.0586
0.0056
0.0728
0.0474
0.025
0.0276
0.1056
0.0602
0.0158
0.05
0.022
0.0146
0.1338
0.0564
0.0834
0.0804
0.0056
0.0176
0.07
0.0496
0.0192
0.0202
0.0412
0.0562
0.0462
0.043
0.0478
0.007
0.0356
0.0118
0.0298
0.0644
0.0256
0.0064
0.012
0.085
0.008
0.071
0.0356
0.0366
0.1174
0.036
0.0748
0.1118
0.013
0.0378
0.059
0.045
0.0098
0.0458
0.0694
0.0586
0.025
0.019
0.0104
0.014
0.0218
0.059
0.0218
0.01
0.1234
0.0512
0.0266
0.0352
0.1486
0.0104
0.019
0.0098
0.0914
0.0302
0.0252
0.0542
0.0504
0.0654
0.038
0.0134
0.1392
0.0206
0.0374
0.0874
0.0092
0.0164
0.011
0.0126
0.0286
0.046
0.085
0.0376
0.0284
0.0154
0.0284
0.0078
0.003
0.0172
0.039
0.0392
0.031
0.0442
0.0376
0.029
0.0284
0.0262
0.0708
0.0226
0.0196
0.0226
0.0386
0.0098
0.121
0.0428
0.035
0.0462
0.0272
0.0776
0.0094
0.024
0.058
0.0378
0.1054
0.0418
0.0292
0.0152
0.028
0.0236
0.0602
0.0608
0.0882
0.0332
0.0434
0.0512
0.0586
0.0192
0.0426
0.0244
0.0246
0.0582
0.03
0.0332
0.125
0.0136
0.0248
0.004
0.0106
0.0158
0.0058
0.0746
0.0288
0.0608
0.0584
0.032
0.0392
0.0108
0.0274
0.0526
0.0608
0.038
0.0088
0.0914
0.021
0.0198
0.007
0.0188
0.0152
0.0354
0.0294
0.0076
0.0138
0.0224
0.0978
0.184
0.0258
0.0052
0.0196
0.0206
0.0176
0.0506
0.0236
0.095
0.1072
0.0888
0.0258
0.0278
0.0362
0.0344
0.0448
0.029
0.01
0.0332
0.018
0.0348
0.0112
0.074
0.0266
0.01
0.0166
0.0114
0.0292
0.0222
0.0694
0.0138
0.021
0.0616
0.0154
0.1026
0.0822
0.1068
0.026
0.0302
0.0446
0.0236
0.0798
0.0162
0.0036
0.0416
0.0704
0.04
0.0236
0.0368
0.0136
0.0072
0.0432
0.0988
0.051
0.0202
0.0598
0.0168
0.0076
0.0236
0.0294
0.0476
0.023
0.0354
0.0192
0.0302
0.0602
0.0668
0.0212
0.034
0.0006
0.0364
0.0542
0.0994
0.0142
0.0274
0.0404
0.0168
0.0614
0.0114
0.0134
0.0204
0.02
0.0944
0.0792
0.0204
0.0284
0.0128
0.0834
0.0526
0.0874
0.0142
0.0886
0.0156
0.0614
0.0214
0.0144
0.0246
0.0384
0.004
0.0474
0.0388
0.1022
0.0236
0.0382
0.0574
0.0272
0.0492
0.0182
0.024
0.014
0.0358
0.04
0.057
0.0262
0.0484
0.0754
0.0528
0.034
0.0374
0.0698
0.0448
0.0292
0.0126
0.04
0.043
0.0684
0.0408
0.0114
0.0282
0.026
0.1336
0.0124
0.0472
0.0098
0.0516
0.0768
0.0038
0.0194
0.0598
0.053
0.038
0.018
0.0444
0.0148
0.0506
0.0888
0.0788
0.0254
0.0224
0.054
0.0258
0.0596
0.0672
0.0056
0.0544
0.1398
0.0434
0.0184
0.018
0.0214
0.0378
0.0598
0.0114
0.058
0.0328
0.0482
0.0314
0.007
0.0308
0.0538
0.1298
0.0172
0.0814
0.006
0.0688
0.0244
0.0106
0.031
0.0314
0.0784
0.0374
0.0726
0.0216
0.0254
0.0454
0.0512
0.0358
0.0056
0.0166
0.0166
0.02
0.0356
0.0248
0.0056
0.0258
0.0054
0.0104
0.0316
0.0134
0.0204
0.0732
0.0114
0.0134
0.0276
0.0136
0.028
0.0428
0.014
0.0298
0.0026
0.0678
0.0332
0.0118
0.008
0.0234
0.0632
0.0188
0.1026
0.0316
0.0226
0.125
0.0228
0.0252
0.0158
0.0262
0.0762
0.0276
0.0006
0.017
0.0026
0.0596
0.0534
0.021
0.0252
0.0502
0.0484
0.0216


==> data/wrongclass1000.csv <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/wrongmodel10.csv <==
0.0504
0.1814
0.0778
0.112
0.1522
0.2542
0.1084
0.0752
0.0044
0.0204
0.1644
0.04
0.2044
0.1154
0.105
0.1668
0.1802
0.1508
0.0694
0.1818
0.2834
0.0584
0.321
0.1722
0.1766
0.086
0.2652
0.0528
0.1136
0.012
0.3616
0.103
0.0676
0.113
0.1244
0.0096
0.0298
0.0646
0.1328
0.1624
0.096
0.0782
0.2694
0.0864
0.1592
0.0146
0.1194
0.0992
0.152
0.242
0.01
0.0658
0.162
0.021
0.0498
0.164
0.1228
0.1338
0.0556
0.1982
0.1958
0.0672
0.0866
0.1458
0.1202
0.0332
0.0666
0.0422
0.0182
0.2394
0.0064
0.2598
0.2986
0.062
0.1994
0.0994
0.0352
0.0078
0.1378
0.0854
0.1866
0.117
0.1362
0.0162
0.0446
0.0142
0.068
0.2074
0.0218
0.0196
0.1726
0.203
0.0196
0.226
0.2836
0.1914
0.0424
0.126
0.0158
0.058
0.237
0.2692
0.3478
0.2436
0.1116
0.0206
0.0024
0.0766
0.0002
0.2916
0.2448
0.151
0.0954
0.246
0.1026
0.0212
0.0218
0.1938
0.0564
0.1116
0.1962
0.0588
0.1578
0.2496
0.2028
0.2044
0.0578
0.276
0.0684
0.1258
0.0108
0.0638
0.215
0.1666
0.1424
0.2078
0.0578
0.0832
0.099
0.0796
0.0994
0.0984
0.0838
0.1012
0.2814
0.3146
0.0534
0.0154
0.0474
0.074
0.0658
0.0368
0.1286
0.2404
0.0456
0.2164
0.2596
0.0532
0.2596
0.0304
0.0148
0.1192
0.1904
0.1188
0.2248
0.205
0.0026
0.2092
0.0786
0.297
0.1826
0.312
0.2152
0.1058
0.1866
0.0256
0.147
0.0784
0.1072
0.108
0.1298
0.0904
0.06
0.0566
0.0292
0.2534
0.0446
0.0324
0.18
0.0928
0.298
0.018
0.2546
0.0004
0.0268
0.0566
0.244
0.0696
0.0024
0.2238
0.2056
0.1744
0.2054
0.0324
0.0146
0.3094
0.0092
0.048
0.1012
0.0236
0.2052
0.0058
0.0204
0.015
0.2054
0.3248
0.319
0.0066
0.1456
0.0556
0.2844
0.0382
0.0446
0.2856
0.0708
0.0794
0.0586
0.1466
0.1826
0.0638
0.1916
0.1432
0.0698
0.2764
0.1762
0.1584
0.0638
0.01
0.1572
0.3184
0.2732
0.0882
0.081
0.2246
0.2258
0.0818
0.2124
0.021
0.09
0.0128
0.071
0.0176
0.2016
0.0974
0.0018
0.0738
0.0892
0.0904
0.009
0.2828
0.2618
0.0636
0.2408
0.0602
0.1806
0.0716
0.0198
0.1274
0.2292
0.0322
0.0656
0.258
0.092
0.034
0.0316
0.1822
0.1296
0.3086
0.2016
0.153
0.18
0.0626
0.2376
0.131
0.1054
0.1572
0.0754
0.1376
0.0766
0.1258
0.0602
0.0926
0.1976
0.0938
0.1892
0.0948
0.3152
0.157
0.2198
0.08
0.1794
0.0952
0.0128
0.0774
0.0356
0.1802
0.128
0.0246
0.0832
0.1222
0.0808
0.28
0.2226
0.1756
0.275
0.3222
0.0814
0.2706
0.1832
0.0082
0.1326
0.101
0.2228
0.1168
0.0064
0.0698
0.043
0.142
0.085
0.2692
0.1926
0.0436
0.2408
0.0664
0.0556
0.0148
0.0728
0.1926
0.279
0.1792
0.1504
0.1228
0.232
0.072
0.104
0.2086
0.2982
0.0098
0.3388
0.1598
0.2496
0.1024
0.1488
0.027
0.165
0.0554
0.1832
0.1378
0.1394
0.0366
0.0928
0.0086
0.0812
0.2166
0.1642
0.1736
0.1812
0.1992
0.201
0.0592
0.022
0.085
0.0936
0.013
0.1578
0.212
0.199
0.0236
0.076
0.2012
0.0224
0.0548
0.1446
0.1148
0.237
0.0752
0.1314
0.2222
0.2124
0.1282
0.0522
0.2166
0.1128
0.1446
0.0512
0.3216
0.2778
0.01
0.2016
0.0266
0.1508
0.243
0.0434
0.276
0.148
0.1432
0.242
0.1782
0.1464
0.222
0.1604
0.1506
0.0318
0.0532
0.2608
0.268
0.2018
0.0174
0.0264
0.0646
0.2632
0.128
0.1108
0.0456
0.1812
0.3088
0.2888
0.0328
0.0266
0.3244
0.0744
0.303
0.0066
0.1336
0.1112
0.244
0.0312
0.279
0.2744
0.2704
0.1944
0.2514
0.0606
0.2706
0.0266
0.1674
0.0934
0.113
0.0124
0.0408
0.1456
0.19
0.1348
0.2162
0.1158
0.2556
0.1128
0.2674
0.0144
0.2182
0.0872
0.1502
0.031
0.1288
0.145
0.2214
0.253
0.0968
0.2106
0.1704
0.1196
0.0488
0.1634
0.1372
0.1294
0.046
0.161
0.1448
0.0066
0.0068
0.101
0.0744
0.0794
0.1666
0.2836
0.136
0.1112
0.1132
0.2742
0.1106
0.0198
0.2324
0.1138
0.0334
0.0366
0.1964
0.0954
0.0816
0.1564
0.229
0.2356
0.093
0.04
0.3076
0.0036
0.073
0.235
0.1372
0.015
0.0266
0.1054
0.1938
0.01
0.0542
0.1908
0.0742
0.0598
0.0666
0.184
0.1676
0.1108
0.164
0.1326
0.0474
0.1954
0.0702
0.0096
0.1204
0.1322
0.0256
0.0098
0.2296
0.0602
0.0424
0.1322
0.1672
0.0494
0.2124
0.1098
0.1762
0.0216
0.141
0.258
0.142
0.0162
0.1712
0.13
0.151
0.0872
0.2276
0.3312
0.1866
0.0422
0.3
0.1272
0.1094
0.1358
0.04
0.3236
0.0732
0.0844
0.1218
0.0794
0.0436
0.2962
0.2488
0.0444
0.0286
0.0982
0.207
0.1564
0.1564
0.13
0.353
0.0972
0.2034
0.1732
0.024
0.0162
0.1508
0.0552
0.1662
0.0866
0.2684
0.0272
0.0778
0.1866
0.1216
0.1532
0.1838
0.1822
0.1436
0.2532
0.0168
0.0014
0.2826
0.1232
0.1554
0.1578
0.2052
0.05
0.0072
0.0506
0.1174
0.036
0.2914
0.1804
0.1804
0.0898
0.0648
0.22
0.0266
0.1442
0.0216
0.1702
0.0478
0.102
0.066
0.1204
0.1096
0.017
0.062
0.0564
0.0576
0.1052
0.004
0.318
0.1304
0.057
0.0506
0.1154
0.0782
0.138
0.0456
0.2402
0.212
0.198
0.0498
0.0668
0.1572
0.1146
0.1102
0.2636
0.0384
0.0872
0.1596
0.2044
0.0894
0.2894
0.281
0.1318
0.1494
0.093
0.1596
0.0064
0.0894
0.1554
0.1686
0.082
0.1396
0.2532
0.1036
0.1938
0.1034
0.1166
0.104
0.1642
0.0826
0.0332
0.0768
0.295
0.0616
0.14
0.1368
0.2654
0.113
0.288
0.0662
0.0814
0.1856
0.0494
0.2142
0.0104
0.1416
0.1678
0.129
0.261
0.1058
0.2544
0.1046
0.1042
0.0016
0.0252
0.1364
0.1142
0.1658
0.0404
0.091
0.052
0.2062
0.21
0.1242
0.2654
0.185
0.1028
0
0.1
0.2588
0.2064
0.0002
0.1104
0.1372
0.1978
0.2488
0.0788
0.2448
0.296
0.2872
0.0172
0.3206
0.312
0.0574
0.162
0.1394
0.077
0.2356
0.1038
0.0474
0.0482
0.236
0.2262
0.1902
0.0914
0.1214
0.0356
0.176
0.0082
0.1344
0.0474
0.1872
0.2434
0.0496
0.1564
0.1302
0.0734
0.196
0.1532
0.0672
0.0432
0.2456
0.2422
0.1444
0.0202
0.0994
0.0192
0.0728
0.1138
0.0956
0.1274
0.164
0.0712
0.1174
0.0808
0.0252
0.2114
0.271
0.1612
0.1044
0.0608
0.011
0.1348
0.1422
0.047
0.066
0.0328
0.0956
0.1772
0.2212
0.1474
0.1328
0.0222
0.2354
0.2676
0.2234
0.2062
0.0124
0.0136
0.2212
0.0354
0.1982
0.1036
0.1562
0.2914
0.204
0.0092
0.2336
0.1324
0.107
0.2004
0.0512
0.214
0.0566
0.0366
0.1604
0.2406
0.0988
0.2358
0.1748
0.1542
0.1746
0.0048
0.1086
0.0598
0.0256
0.1028
0.0576
0.075
0.0016
0.084
0.0028
0.1496
0.0808
0.0628
0.2068
0.1314
0.0702
0.0304
0.1354
0.0788
0.155
0.2876
0.0906
0.0752
0.0798
0.0728
0.0008
0.059
0.1652
0.275
0.2706
0.113
0.0096
0.0568
0.0124
0.1452
0.0902
0.0054
0.0802
0.02
0.0696
0.0638
0.1644
0.0832
0.1398
0.1274
0.188
0.18
0.0058
0.0336
0.3154
0.0416
0.1976
0.043
0.0646
0.1724
0.1202
0.0468
0.0908
0.0858
0.2416
0.2372
0.1782
0.1136
0.0344
0.092
0.1168
0.1724
0.1738
0.1734
0.051
0.1362
0.3018
0.1218
0.2084
0.003
0.1108
0.0996
0.1644
0.1874
0.0108
0.0842
0.163
0.079
0.0968
0.113
0.1138
0.2152
0.2648
0.1116
0.2408
0.0692
0.25
0.0194
0.0464
0.103
0.172
0.1426
0.229
0.0736
0.2884
0.0988
0.1768
0.0206
0.2468
0.196
0.073
0.1582
0.1368
0.0064
0.0212
0.0642
0.2026
0.0912
0.052
0.1978
0.101
0.0384
0.2676
0.2826
0.0688
0.043
0.0486
0.156
0.0214
0.1366
0.0848
0.0152
0.0124
0.161
0.0002
0.0688
0.0194
0.2088
0.3026
0.1546
0.0548
0.0852
0.286
0.1738
0.0734
0.2344
0.2686
0.1182
0.1562
0.0654
0.1024
0.0538
0.0258
0.2752
0.112
0.149
0.0074
0.2232
0.3076
0.0338
0.1444
0.1826
0.1214
0.043
0.1368
0.2114
0.3398
0.0708
0.041
0.1528
0.0514
0.033
0.1482
0.1132
0.1682
0.2234
0.0348
0.2586
0.0262
0.1184
0.1294
0.2366
0.0368
0.2264
0.0836
0.1876
0.29
0.154
0.1958
0.1548
0.14
0.1136
0.1462
0.1674
0.103


==> data/wrongmodel100.csv <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0004
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0.0002
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0004
0
0.0002
0
0.0002
0
0.0002
0
0.0002
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0004
0
0
0
0
0
0
0
0.0002
0
0
0
0.0004
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0.0002
0
0
0.0002
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0.0004
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0.0004
0
0
0
0
0
0
0
0.0002
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0.0002
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0
0
0
0
0
0
0.0004
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0002
0
0
0.0002
0
0
0
0
0
0
0.0002


==> data/wrongmodel1000.csv <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0

